Semi-Supervised Semantic Mapping through Label Propagation with Semantic Texture Meshes

Scene understanding is an important capability for robots acting in unstructured environments. While most SLAM approaches provide a geometrical representation of the scene, a semantic map is necessary for more complex interactions with the surroundings. Current methods treat the semantic map as part of the geometry which limits scalability and accuracy. We propose to represent the semantic map as a geometrical mesh and a semantic texture coupled at independent resolution. The key idea is that in many environments the geometry can be greatly simplified without loosing fidelity, while semantic information can be stored at a higher resolution, independent of the mesh. We construct a mesh from depth sensors to represent the scene geometry and fuse information into the semantic texture from segmentations of individual RGB views of the scene. Making the semantics persistent in a global mesh enables us to enforce temporal and spatial consistency of the individual view predictions. For this, we propose an efficient method of establishing consensus between individual segmentations by iteratively retraining semantic segmentation with the information stored within the map and using the retrained segmentation to re-fuse the semantics. We demonstrate the accuracy and scalability of our approach by reconstructing semantic maps of scenes from NYUv2 and a scene spanning large buildings.

==> ilp_nyu.txt <==
iter, worse_increasing_data_iou, best_increasing_data_iou
0, 0.36371, 0.36371
1, 0.37112, 0.36812
2, 0.37140, 0.36872
3, 0.37150, 0.368644


==> lbh_fused_iou_increase.txt <==
class min_iou iou_increase iou_decrease
Camera          0.0 0.0 0.0
Light           0.0 0.0 0.0
Curb            0.12 0.0 0.0
Manhole         0.19 0.0 0.03
Pole            0.22 0.0 0.01
Marking         0.07 0.0 0.01
Basin           0.11 0.0 0.0
Trash           0.13 0.0 0.02
Parking         0.14 0.1 0.0
Sidewalk        0.16 0.0 0.0
Sign            0.12 0.19 0.0
Road            0.41 0.02 0.0
Terrain         0.55 0.0 0.0
Bike            0.51 0.0 0.0
Fence           0.47 0.03 0.0
Wall            0.46 0.1 0.0
Billboard       0.48 0.22 0.0
Car             0.72 0.01 0.0
Vegetation      0.84 0.0 0.0
Building        0.88 0.09 0.0


==> lbh_single_frame_iou_increase_test.txt <==
class min_iou iou_increase iou_decrease
Camera          0.0 0.0 0.0
Light           0.34 0.09 0.0
Curb            0.20 0.01 0.0
Manhole         0.26 0.11 0.0
Pole            0.43 0.15 0.0
Marking         0.18 0.01 0.0
Basin           0.16 0.0 0.0
Trash           0.5 0.0 0.05
Parking         0.01 0.01 0.0
Sidewalk        0.15 0.0 0.0
Sign            0.17 0.15 0.0
Road            0.31 0.03 0.0
Terrain         0.57 0.04 0.0
Bike            0.60 0.0 0.0
Fence           0.36 0.15 0.0
Wall            0.37 0.24 0.0
Billboard       0.55 0.14 0.0
Car             0.57 0.28 0.0
Vegetation      0.88 0.0 0.0
Building        0.80 0.11 0.0


==> mem_10k_decommit_false_2.txt <==
iter,pages,mem_estimate
0,0,1843
1,0,1843
2,0,1843
3,2488,1998
4,3026,2032
5,3280,2048
6,3322,2050
7,3442,2058
8,3489,2061
9,3635,2070
10,3655,2071
11,3826,2082
12,3837,2082
13,3966,2090
14,3976,2091
15,4037,2095
16,4050,2096
17,4157,2102
18,4164,2103
19,4203,2105
20,4213,2106
21,4237,2107
22,4274,2110
23,4309,2112
24,4335,2113
25,4376,2116
26,4392,2117
27,4445,2120
28,4453,2121
29,4524,2125
30,4528,2126
31,4597,2130
32,4604,2130
33,4674,2135
34,4679,2135
35,4764,2140
36,4768,2141
37,4854,2146
38,4872,2147
39,4907,2149
40,4921,2150
41,5049,2158
42,5053,2158
43,5125,2163
44,5128,2163
45,5490,2186
46,5493,2186
47,5534,2188
48,5538,2189
49,5608,2193
50,5613,2193
51,5661,2196
52,5667,2197
53,5708,2199
54,5726,2200
55,5767,2203
56,5776,2204
57,5815,2206
58,5832,2207
59,5860,2209
60,5865,2209
61,5910,2212
62,5917,2212
63,5936,2214
64,5937,2214
65,5965,2215
66,5979,2216
67,6016,2219
68,6019,2219
69,6050,2221
70,6058,2221
71,6097,2224
72,6099,2224
73,6146,2227
74,6154,2227
75,6168,2228
76,6170,2228
77,6229,2232
78,6230,2232
79,6329,2238
80,6331,2238
81,6413,2243
82,6415,2243
83,6529,2251
84,6531,2251
85,6603,2255
86,6606,2255
87,6683,2260
88,6694,2261
89,6748,2264
90,6749,2264
91,6780,2266
92,6783,2266
93,6807,2268
94,6816,2269
95,6849,2271
96,6850,2271
97,6900,2274
98,6907,2274
99,6944,2277
100,6946,2277
101,6981,2279
102,7008,2281
103,7083,2285
104,7085,2285
105,7169,2291
106,7171,2291
107,7225,2294
108,7228,2294
109,7302,2299
110,7305,2299
111,7328,2301
112,7330,2301
113,7406,2305
114,7407,2305
115,7511,2312
116,7512,2312
117,7663,2321
118,7670,2322
119,7681,2323
120,7684,2323
121,7773,2328
122,7780,2329
123,7788,2329
124,7789,2329
125,7800,2330
126,7801,2330
127,7807,2330
128,7814,2331
129,7854,2333
130,7856,2334
131,7911,2337
132,7912,2337
133,8033,2345
134,8034,2345
135,8258,2359
136,8262,2359
137,8368,2366
138,8372,2366
139,8401,2368
140,8401,2368
141,8486,2373
142,8490,2373
143,8537,2376
144,8539,2376
145,8600,2380
146,8600,2380
147,8647,2383
148,8650,2383
149,8775,2391
150,8777,2391
151,8846,2395
152,8846,2395
153,8901,2399
154,8902,2399
155,8948,2402
156,8952,2402
157,8990,2404
158,8995,2405
159,9012,2406
160,9014,2406
161,9033,2407
162,9041,2408
163,9085,2410
164,9091,2411
165,9142,2414
166,9143,2414
167,9215,2418
168,9242,2420
169,9261,2421
170,9263,2421
171,9297,2424
172,9303,2424
173,9333,2426
174,9335,2426
175,9381,2429
176,9389,2429
177,9440,2433
178,9441,2433
179,9469,2434
180,9470,2434
181,9543,2439
182,9545,2439
183,9578,2441
184,9578,2441
185,9616,2444
186,9622,2444
187,9643,2445
188,9644,2445
189,9676,2447
190,9678,2447
191,9708,2449
192,9710,2449
193,9750,2452
194,9754,2452
195,9774,2453
196,9776,2454
197,9804,2455
198,9808,2456
199,9906,2462
200,9915,2462
201,9957,2465
202,9960,2465
203,10026,2469
204,10026,2469
205,10095,2473
206,10097,2474
207,10135,2476
208,10144,2477
209,10170,2478
210,10174,2478
211,10193,2480
212,10194,2480
213,10224,2482
214,10226,2482
215,10237,2482
216,10241,2483
217,10278,2485
218,10281,2485
219,10301,2486
220,10305,2487
221,10332,2488
222,10334,2488
223,10445,2495
224,10448,2496
225,10460,2496
226,10473,2497
227,10522,2500
228,10524,2500
229,10566,2503
230,10573,2503
231,10642,2508
232,10643,2508
233,10670,2509
234,10672,2510
235,10705,2512
236,10730,2513
237,10754,2515
238,10755,2515
239,10770,2516
240,10778,2516
241,10797,2517
242,10799,2517
243,10838,2520
244,10842,2520
245,10918,2525
246,10922,2525
247,10950,2527
248,10952,2527
249,11004,2530
250,11006,2530
251,11039,2532
252,11040,2533
253,11071,2534
254,11076,2535
255,11118,2537
256,11120,2538
257,11169,2541
258,11190,2542
259,11259,2546
260,11265,2547
261,11293,2548
262,11295,2548
263,11350,2552
264,11350,2552
265,11407,2555
266,11409,2556
267,11434,2557
268,11441,2558
269,11492,2561
270,11501,2561
271,11551,2564
272,11553,2565
273,11574,2566
274,11575,2566
275,11592,2567
276,11593,2567
277,11626,2569
278,11626,2569
279,11641,2570
280,11641,2570
281,11662,2571
282,11663,2571
283,11680,2573
284,11686,2573
285,11703,2574
286,11724,2575
287,11742,2576
288,11748,2577
289,11758,2577
290,11760,2578
291,11770,2578
292,11779,2579
293,11782,2579
294,11782,2579
295,11808,2581
296,11808,2581
297,11834,2582
298,11844,2583
299,11859,2584
300,11872,2585
301,11888,2586
302,11893,2586
303,11926,2588
304,11941,2589
305,11952,2590
306,11967,2590
307,11980,2591
308,11983,2591
309,12001,2593
310,12020,2594
311,12048,2596
312,12053,2596
313,12070,2597
314,12080,2598
315,12104,2599
316,12107,2599
317,12114,2600
318,12158,2602
319,12176,2604
320,12192,2605
321,12206,2605
322,12209,2606
323,12234,2607
324,12245,2608
325,12262,2609
326,12272,2610
327,12295,2611
328,12330,2613
329,12358,2615
330,12389,2617
331,12413,2618
332,12427,2619
333,12475,2622
334,12480,2623
335,12521,2625
336,12533,2626
337,12588,2629
338,12603,2630
339,12673,2635
340,12683,2635
341,12727,2638
342,12742,2639
343,12780,2641
344,12799,2642
345,12832,2645
346,12866,2647
347,12873,2647
348,12880,2648
349,12921,2650
350,12929,2651
351,12945,2652
352,12949,2652
353,12976,2654
354,12979,2654
355,13025,2657
356,13033,2657
357,13063,2659
358,13067,2659
359,13089,2661
360,13102,2661
361,13119,2662
362,13122,2663
363,13144,2664
364,13145,2664
365,13153,2665
366,13159,2665
367,13180,2666
368,13190,2667
369,13260,2671
370,13264,2672
371,13301,2674
372,13312,2675
373,13352,2677
374,13353,2677
375,13383,2679
376,13387,2679
377,13405,2680
378,13408,2681
379,13432,2682
380,13436,2682
381,13446,2683
382,13451,2683
383,13458,2684
384,13464,2684
385,13471,2684
386,13478,2685
387,13503,2686
388,13508,2687
389,13558,2690
390,13562,2690
391,13588,2692
392,13592,2692
393,13618,2694
394,13626,2694
395,13649,2696
396,13659,2696
397,13664,2697
398,13671,2697
399,13675,2697
400,13689,2698
401,13695,2698
402,13696,2699
403,13719,2700
404,13730,2701
405,13753,2702
406,13769,2703
407,13786,2704
408,13789,2704
409,13808,2706
410,13815,2706
411,13827,2707
412,13831,2707
413,13848,2708
414,13863,2709
415,13876,2710
416,13904,2712
417,13913,2712
418,13913,2712
419,13980,2716
420,13986,2717
421,13995,2717
422,13999,2717
423,14019,2719
424,14022,2719
425,14077,2722
426,14084,2723
427,14112,2725
428,14120,2725
429,14138,2726
430,14153,2727
431,14166,2728
432,14168,2728
433,14207,2730
434,14212,2731
435,14235,2732
436,14248,2733
437,14270,2734
438,14275,2735
439,14290,2736
440,14300,2736
441,14329,2738
442,14330,2738
443,14360,2740
444,14361,2740
445,14387,2742
446,14392,2742
447,14407,2743
448,14412,2743
449,14434,2745
450,14454,2746
451,14472,2747
452,14492,2748
453,14515,2750
454,14525,2750
455,14542,2751
456,14545,2752
457,14557,2752
458,14559,2752
459,14570,2753
460,14573,2753
461,14591,2754
462,14594,2755
463,14608,2756
464,14612,2756
465,14646,2758
466,14649,2758
467,14665,2759
468,14669,2759
469,14678,2760
470,14687,2760
471,14716,2762
472,14721,2763
473,14735,2763
474,14740,2764
475,14755,2765
476,14761,2765
477,14768,2766
478,14776,2766
479,14798,2767
480,14827,2769
481,14835,2770
482,14844,2770
483,14862,2771
484,14881,2773
485,14900,2774
486,14911,2774
487,14934,2776
488,14944,2777
489,14955,2777
490,14973,2778
491,14983,2779
492,14991,2779
493,15008,2781
494,15014,2781
495,15021,2781
496,15032,2782
497,15047,2783
498,15054,2783
499,15079,2785
500,15090,2786
501,15095,2786
502,15113,2787
503,15131,2788
504,15143,2789
505,15147,2789
506,15159,2790
507,15177,2791
508,15183,2791
509,15225,2794
510,15229,2794
511,15270,2797
512,15278,2797
513,15284,2798
514,15292,2798
515,15304,2799
516,15310,2799
517,15364,2803
518,15365,2803
519,15381,2804
520,15382,2804
521,15392,2805
522,15394,2805
523,15413,2806
524,15413,2806
525,15419,2806
526,15420,2806
527,15459,2809
528,15459,2809
529,15512,2812
530,15512,2812
531,15589,2817
532,15590,2817
533,15649,2821
534,15650,2821
535,15674,2822
536,15674,2822
537,15696,2824
538,15696,2824
539,15735,2826
540,15737,2826
541,15750,2827
542,15756,2827
543,15762,2828
544,15764,2828
545,15784,2829
546,15788,2829
547,15799,2830
548,15799,2830
549,15811,2831
550,15812,2831
551,15833,2832
552,15833,2832
553,15854,2833
554,15856,2834
555,15901,2836
556,15901,2836
557,15932,2838
558,15934,2838
559,15959,2840
560,15961,2840
561,16000,2843
562,16001,2843
563,16063,2846
564,16063,2846
565,16097,2849
566,16097,2849
567,16124,2850
568,16125,2850
569,16144,2852
570,16144,2852
571,16154,2852
572,16156,2852
573,16167,2853
574,16168,2853
575,16228,2857
576,16228,2857
577,16236,2857
578,16237,2857
579,16265,2859
580,16266,2859
581,16305,2862
582,16307,2862
583,16357,2865
584,16360,2865
585,16393,2867
586,16395,2867
587,16463,2871
588,16465,2872
589,16505,2874
590,16506,2874
591,16524,2875
592,16526,2875
593,16544,2877
594,16545,2877
595,16551,2877
596,16552,2877
597,16562,2878
598,16562,2878
599,16572,2878
600,16574,2878
601,16603,2880
602,16603,2880
603,16653,2883
604,16654,2883
605,16671,2884
606,16672,2885
607,16701,2886
608,16701,2886
609,16738,2889
610,16738,2889
611,16778,2891
612,16778,2891
613,16840,2895
614,16842,2895
615,16865,2897
616,16866,2897
617,16907,2899
618,16909,2899
619,16958,2902
620,16958,2902
621,16986,2904
622,16991,2904
623,17000,2905
624,17006,2905
625,17023,2906
626,17027,2907
627,17041,2908
628,17044,2908
629,17069,2909
630,17085,2910
631,17109,2912
632,17117,2912
633,17130,2913
634,17138,2914
635,17174,2916
636,17178,2916
637,17184,2917
638,17193,2917
639,17232,2920
640,17254,2921
641,17265,2922
642,17272,2922
643,17294,2923
644,17296,2924
645,17325,2925
646,17332,2926
647,17343,2926
648,17347,2927
649,17356,2927
650,17359,2927
651,17421,2931
652,17424,2932
653,17429,2932
654,17441,2933
655,17478,2935
656,17483,2935
657,17491,2936
658,17501,2936
659,17508,2937
660,17517,2937
661,17523,2938
662,17526,2938
663,17549,2939
664,17551,2939
665,17560,2940
666,17564,2940
667,17572,2941
668,17586,2942
669,17591,2942
670,17593,2942
671,17598,2942
672,17610,2943
673,17620,2944
674,17629,2944
675,17648,2946
676,17653,2946
677,17658,2946
678,17660,2946
679,17669,2947
680,17673,2947
681,17696,2949
682,17712,2950
683,17719,2950
684,17743,2951
685,17752,2952
686,17763,2953
687,17795,2955
688,17801,2955
689,17814,2956
690,17834,2957
691,17856,2959
692,17874,2960
693,17876,2960
694,17879,2960
695,17917,2962
696,17918,2962
697,17930,2963
698,17951,2964
699,17957,2965
700,17971,2966
701,17985,2967
702,18002,2968
703,18029,2969
704,18032,2970
705,18036,2970
706,18052,2971
707,18068,2972
708,18073,2972
709,18089,2973
710,18093,2973
711,18100,2974
712,18103,2974
713,18112,2975
714,18126,2975
715,18140,2976
716,18152,2977
717,18180,2979
718,18184,2979
719,18196,2980
720,18209,2981
721,18225,2982
722,18228,2982
723,18243,2983
724,18257,2984
725,18273,2985
726,18285,2985
727,18309,2987
728,18321,2988
729,18326,2988
730,18352,2990
731,18358,2990
732,18360,2990
733,18369,2991
734,18393,2992
735,18440,2995
736,18443,2995
737,18457,2996
738,18471,2997
739,18474,2997
740,18481,2998
741,18513,3000
742,18516,3000
743,18538,3001
744,18553,3002
745,18562,3003
746,18564,3003
747,18594,3005
748,18598,3005
749,18618,3006
750,18644,3008
751,18658,3009
752,18666,3009
753,18684,3010
754,18692,3011
755,18702,3011
756,18712,3012
757,18717,3012
758,18719,3012
759,18725,3013
760,18736,3014
761,18756,3015
762,18760,3015
763,18773,3016
764,18779,3016
765,18789,3017
766,18810,3018
767,18816,3019
768,18829,3019
769,18831,3019
770,18838,3020
771,18838,3020
772,18848,3021
773,18850,3021
774,18853,3021
775,18855,3021
776,18865,3022
777,18865,3022
778,18870,3022
779,18881,3023
780,18883,3023
781,18883,3023
782,18886,3023
783,18886,3023
784,18891,3023
785,18891,3023
786,18907,3024
787,18909,3024
788,18918,3025
789,18918,3025
790,18921,3025
791,18923,3025
792,18947,3027
793,18947,3027
794,18956,3027
795,18957,3027
796,18974,3028
797,18975,3028
798,18995,3030
799,18995,3030
800,19000,3030
801,19002,3030
802,19002,3030
803,19069,3034
804,19072,3035
805,19072,3035
806,19087,3035
807,19088,3036
808,19099,3036
809,19101,3036
810,19111,3037
811,19112,3037
812,19116,3037
813,19123,3038
814,19128,3038
815,19128,3038
816,19128,3038
817,19129,3038
818,19136,3039
819,19136,3039
820,19138,3039
821,19138,3039
822,19140,3039
823,19140,3039
824,19142,3039
825,19143,3039
826,19147,3039
827,19147,3039
828,19152,3040
829,19152,3040
830,19164,3040
831,19166,3040
832,19167,3040
833,19170,3041
834,19172,3041
835,19172,3041
836,19177,3041
837,19177,3041
838,19181,3041
839,19181,3041
840,19185,3042
841,19185,3042
842,19185,3042
843,19185,3042
844,19190,3042
845,19190,3042
846,19191,3042
847,19191,3042
848,19192,3042
849,19192,3042
850,19193,3042
851,19193,3042
852,19197,3042
853,19197,3042
854,19199,3042
855,19199,3042
856,19199,3042
857,19200,3043
858,19207,3043
859,19207,3043
860,19207,3043
861,19207,3043
862,19208,3043
863,19208,3043
864,19213,3043
865,19213,3043
866,19214,3043
867,19214,3043
868,19217,3044
869,19217,3044
870,19221,3044
871,19222,3044
872,19231,3044
873,19231,3044
874,19232,3045
875,19232,3045
876,19236,3045
877,19236,3045
878,19246,3045
879,19246,3045
880,19249,3046
881,19249,3046
882,19254,3046
883,19254,3046
884,19255,3046
885,19255,3046
886,19255,3046
887,19255,3046
888,19255,3046
889,19255,3046
890,19257,3046
891,19257,3046
892,19259,3046
893,19259,3046
894,19261,3046
895,19261,3046
896,19265,3047
897,19265,3047
898,19267,3047
899,19275,3047
900,19276,3047
901,19285,3048
902,19287,3048
903,19290,3048
904,19292,3048
905,19292,3048
906,19293,3048
907,19293,3048
908,19294,3048
909,19294,3048
910,19295,3048
911,19295,3048
912,19297,3049
913,19302,3049
914,19302,3049
915,19303,3049
916,19306,3049
917,19306,3049
918,19312,3050
919,19312,3050
920,19313,3050
921,19316,3050
922,19317,3050
923,19317,3050
924,19318,3050
925,19319,3050
926,19320,3050
927,19320,3050
928,19325,3050
929,19325,3050
930,19326,3050
931,19326,3050
932,19326,3050
933,19326,3050
934,19326,3050
935,19332,3051
936,19332,3051
937,19334,3051
938,19336,3051
939,19336,3051
940,19338,3051
941,19343,3051
942,19343,3051
943,19343,3051
944,19344,3052
945,19344,3052
946,19348,3052
947,19350,3052
948,19350,3052
949,19351,3052
950,19352,3052
951,19358,3052
952,19361,3053
953,19362,3053
954,19365,3053
955,19368,3053
956,19369,3053
957,19372,3053
958,19373,3053
959,19374,3053
960,19374,3053
961,19375,3053
962,19375,3053
963,19376,3054
964,19378,3054
965,19387,3054
966,19387,3054
967,19395,3055
968,19396,3055
969,19398,3055
970,19398,3055
971,19400,3055
972,19400,3055
973,19403,3055
974,19403,3055
975,19405,3055
976,19405,3055
977,19406,3055
978,19407,3055
979,19409,3056
980,19410,3056
981,19410,3056
982,19410,3056
983,19411,3056
984,19415,3056
985,19416,3056
986,19416,3056
987,19416,3056
988,19418,3056
989,19418,3056
990,19421,3056
991,19421,3056
992,19422,3056
993,19425,3057
994,19425,3057
995,19426,3057
996,19426,3057
997,19428,3057
998,19428,3057
999,19429,3057
1000,19429,3057
1001,19431,3057
1002,19431,3057
1003,19431,3057
1004,19433,3057
1005,19441,3058
1006,19447,3058
1007,19450,3058
1008,19450,3058
1009,19450,3058
1010,19450,3058
1011,19450,3058
1012,19451,3058
1013,19451,3058
1014,19451,3058
1015,19451,3058
1016,19451,3058
1017,19451,3058
1018,19451,3058
1019,19452,3058
1020,19452,3058
1021,19456,3059
1022,19456,3059
1023,19462,3059
1024,19462,3059
1025,19463,3059
1026,19464,3059
1027,19471,3059
1028,19471,3059
1029,19474,3060
1030,19474,3060
1031,19474,3060
1032,19477,3060
1033,19478,3060
1034,19480,3060
1035,19482,3060
1036,19482,3060
1037,19483,3060
1038,19483,3060
1039,19483,3060
1040,19483,3060
1041,19483,3060
1042,19483,3060
1043,19483,3060
1044,19483,3060
1045,19485,3060
1046,19486,3060
1047,19488,3061
1048,19488,3061
1049,19491,3061
1050,19491,3061
1051,19492,3061
1052,19496,3061
1053,19499,3061
1054,19499,3061
1055,19504,3062
1056,19507,3062
1057,19509,3062
1058,19512,3062
1059,19515,3062
1060,19518,3062
1061,19520,3063
1062,19522,3063
1063,19525,3063
1064,19529,3063
1065,19532,3063
1066,19532,3063
1067,19533,3063
1068,19533,3063
1069,19535,3063
1070,19536,3064
1071,19537,3064
1072,19537,3064
1073,19539,3064
1074,19539,3064
1075,19539,3064
1076,19543,3064
1077,19544,3064
1078,19544,3064
1079,19544,3064
1080,19544,3064
1081,19545,3064
1082,19545,3064
1083,19549,3064
1084,19549,3064
1085,19550,3064
1086,19550,3064
1087,19558,3065
1088,19558,3065
1089,19559,3065
1090,19559,3065
1091,19561,3065
1092,19562,3065
1093,19569,3066
1094,19572,3066
1095,19575,3066
1096,19575,3066
1097,19578,3066
1098,19578,3066
1099,19582,3066
1100,19584,3067
1101,19591,3067
1102,19594,3067
1103,19595,3067
1104,19595,3067
1105,19596,3067
1106,19598,3067
1107,19598,3067
1108,19599,3067
1109,19601,3068
1110,19601,3068
1111,19604,3068
1112,19606,3068
1113,19608,3068
1114,19608,3068
1115,19608,3068
1116,19611,3068
1117,19611,3068
1118,19612,3068
1119,19616,3069
1120,19618,3069
1121,19622,3069
1122,19623,3069
1123,19623,3069
1124,19623,3069
1125,19624,3069
1126,19626,3069
1127,19632,3070
1128,19633,3070
1129,19636,3070
1130,19640,3070
1131,19644,3070
1132,19645,3070
1133,19647,3070
1134,19647,3070
1135,19648,3071
1136,19648,3071
1137,19649,3071
1138,19649,3071
1139,19653,3071
1140,19653,3071
1141,19653,3071
1142,19653,3071
1143,19656,3071
1144,19658,3071
1145,19665,3072
1146,19665,3072
1147,19666,3072
1148,19666,3072
1149,19673,3072
1150,19673,3072
1151,19685,3073
1152,19685,3073
1153,19687,3073
1154,19688,3073
1155,19689,3073
1156,19689,3073
1157,19690,3073
1158,19690,3073
1159,19713,3075
1160,19713,3075
1161,19726,3075
1162,19726,3075
1163,19726,3075
1164,19726,3075
1165,19736,3076
1166,19736,3076
1167,19740,3076
1168,19741,3076
1169,19742,3076
1170,19742,3076
1171,19745,3077
1172,19745,3077
1173,19745,3077
1174,19745,3077
1175,19748,3077
1176,19750,3077
1177,19765,3078
1178,19765,3078
1179,19769,3078
1180,19769,3078
1181,19781,3079
1182,19781,3079
1183,19782,3079
1184,19782,3079
1185,19796,3080
1186,19796,3080
1187,19804,3080
1188,19804,3080
1189,19805,3080
1190,19807,3080
1191,19818,3081
1192,19819,3081
1193,19836,3082
1194,19836,3082
1195,19844,3083
1196,19846,3083
1197,19849,3083
1198,19849,3083
1199,19863,3084
1200,19863,3084
1201,19875,3085
1202,19875,3085
1203,19897,3086
1204,19897,3086
1205,19909,3087
1206,19909,3087
1207,19911,3087
1208,19911,3087
1209,19911,3087
1210,19911,3087
1211,19918,3087
1212,19918,3087
1213,19923,3088
1214,19923,3088
1215,19930,3088
1216,19930,3088
1217,19933,3088
1218,19933,3088
1219,19936,3089
1220,19936,3089
1221,19937,3089
1222,19937,3089
1223,19941,3089
1224,19944,3089
1225,19946,3089
1226,19946,3089
1227,19956,3090
1228,19956,3090
1229,19956,3090
1230,19958,3090
1231,19958,3090
1232,19958,3090
1233,19973,3091
1234,19973,3091
1235,19973,3091
1236,19973,3091
1237,19974,3091
1238,19974,3091
1239,19976,3091
1240,19976,3091
1241,19978,3091
1242,19979,3091
1243,19989,3092
1244,19989,3092
1245,19995,3092
1246,19995,3092
1247,20001,3093
1248,20001,3093
1249,20008,3093
1250,20008,3093
1251,20009,3093
1252,20009,3093
1253,20011,3093
1254,20011,3093
1255,20012,3093
1256,20012,3093
1257,20013,3093
1258,20013,3093
1259,20015,3093
1260,20015,3093
1261,20015,3093
1262,20015,3093
1263,20020,3094
1264,20020,3094
1265,20023,3094
1266,20024,3094
1267,20031,3094
1268,20032,3095
1269,20038,3095
1270,20040,3095
1271,20042,3095
1272,20042,3095
1273,20047,3095
1274,20047,3095
1275,20055,3096
1276,20055,3096
1277,20061,3096
1278,20062,3096
1279,20069,3097
1280,20069,3097
1281,20069,3097
1282,20070,3097
1283,20073,3097
1284,20073,3097
1285,20083,3098
1286,20083,3098
1287,20135,3101
1288,20135,3101
1289,20140,3101
1290,20140,3101
1291,20142,3101
1292,20142,3101
1293,20145,3102
1294,20145,3102
1295,20152,3102
1296,20152,3102
1297,20161,3103
1298,20162,3103
1299,20176,3104
1300,20176,3104
1301,20185,3104
1302,20188,3104
1303,20196,3105
1304,20196,3105
1305,20197,3105
1306,20198,3105
1307,20219,3106
1308,20221,3106
1309,20223,3106
1310,20224,3107
1311,20231,3107
1312,20232,3107
1313,20236,3107
1314,20236,3107
1315,20248,3108
1316,20250,3108
1317,20252,3108
1318,20253,3108
1319,20260,3109
1320,20263,3109
1321,20272,3110
1322,20275,3110
1323,20275,3110
1324,20277,3110
1325,20291,3111
1326,20292,3111
1327,20295,3111
1328,20298,3111
1329,20324,3113
1330,20325,3113
1331,20329,3113
1332,20330,3113
1333,20337,3114
1334,20344,3114
1335,20359,3115
1336,20360,3115
1337,20362,3115
1338,20364,3115
1339,20365,3115
1340,20370,3116
1341,20370,3116
1342,20372,3116
1343,20374,3116
1344,20374,3116
1345,20386,3117
1346,20389,3117
1347,20392,3117
1348,20393,3117
1349,20408,3118
1350,20408,3118
1351,20416,3119
1352,20427,3119
1353,20430,3119
1354,20430,3119
1355,20434,3120
1356,20437,3120
1357,20443,3120
1358,20450,3121
1359,20468,3122
1360,20470,3122
1361,20471,3122
1362,20472,3122
1363,20486,3123
1364,20487,3123
1365,20492,3123
1366,20495,3123
1367,20500,3124
1368,20501,3124
1369,20512,3125
1370,20513,3125
1371,20520,3125
1372,20521,3125
1373,20525,3125
1374,20527,3125
1375,20532,3126
1376,20537,3126
1377,20537,3126
1378,20545,3127
1379,20551,3127
1380,20551,3127
1381,20552,3127
1382,20553,3127
1383,20563,3128
1384,20563,3128
1385,20572,3128
1386,20572,3128
1387,20574,3128
1388,20575,3128
1389,20578,3129
1390,20580,3129
1391,20583,3129
1392,20585,3129
1393,20599,3130
1394,20602,3130
1395,20611,3131
1396,20613,3131
1397,20626,3132
1398,20630,3132
1399,20635,3132
1400,20642,3133
1401,20653,3133
1402,20666,3134
1403,20674,3135
1404,20677,3135
1405,20696,3136
1406,20700,3136
1407,20702,3136
1408,20723,3138
1409,20749,3139
1410,20756,3140
1411,20764,3140
1412,20764,3140
1413,20769,3141
1414,20780,3141
1415,20792,3142
1416,20812,3143
1417,20840,3145
1418,20842,3145
1419,20849,3146
1420,20855,3146
1421,20864,3147
1422,20870,3147
1423,20881,3148
1424,20881,3148
1425,20883,3148
1426,20883,3148
1427,20886,3148
1428,20887,3148
1429,20900,3149
1430,20919,3150
1431,20926,3150
1432,20932,3151
1433,20939,3151
1434,20940,3151
1435,20948,3152
1436,20948,3152
1437,20949,3152
1438,20953,3152
1439,20954,3152
1440,20954,3152
1441,20959,3152
1442,20959,3152
1443,20968,3153
1444,20970,3153
1445,20979,3154
1446,20979,3154
1447,20984,3154
1448,20984,3154
1449,20986,3154
1450,20987,3154
1451,20993,3155
1452,20993,3155
1453,20998,3155
1454,20998,3155
1455,21001,3155
1456,21003,3155
1457,21014,3156
1458,21014,3156
1459,21018,3156
1460,21020,3156
1461,21025,3157
1462,21025,3157
1463,21030,3157
1464,21030,3157
1465,21033,3157
1466,21034,3157
1467,21038,3157
1468,21038,3157
1469,21044,3158
1470,21045,3158
1471,21048,3158
1472,21057,3159
1473,21062,3159
1474,21062,3159
1475,21073,3160
1476,21073,3160
1477,21082,3160
1478,21083,3160
1479,21086,3160
1480,21087,3160
1481,21091,3161
1482,21091,3161
1483,21097,3161
1484,21098,3161
1485,21100,3161
1486,21101,3161
1487,21108,3162
1488,21108,3162
1489,21115,3162
1490,21115,3162
1491,21125,3163
1492,21131,3163
1493,21167,3165
1494,21168,3166
1495,21173,3166
1496,21181,3166
1497,21190,3167
1498,21192,3167
1499,21213,3168
1500,21213,3168
1501,21233,3170
1502,21240,3170
1503,21252,3171
1504,21252,3171
1505,21253,3171
1506,21261,3171
1507,21265,3172
1508,21266,3172
1509,21272,3172
1510,21272,3172
1511,21277,3172
1512,21280,3173
1513,21288,3173
1514,21289,3173
1515,21295,3173
1516,21295,3173
1517,21295,3173
1518,21295,3173
1519,21302,3174
1520,21302,3174
1521,21311,3174
1522,21311,3174
1523,21322,3175
1524,21322,3175
1525,21333,3176
1526,21333,3176
1527,21338,3176
1528,21339,3176
1529,21373,3178
1530,21373,3178
1531,21387,3179
1532,21387,3179
1533,21396,3180
1534,21396,3180
1535,21403,3180
1536,21404,3180
1537,21412,3181
1538,21413,3181
1539,21429,3182
1540,21430,3182
1541,21437,3182
1542,21437,3182
1543,21441,3183
1544,21443,3183
1545,21453,3183
1546,21453,3183
1547,21459,3184
1548,21459,3184
1549,21471,3184
1550,21473,3185
1551,21483,3185
1552,21483,3185
1553,21499,3186
1554,21499,3186
1555,21548,3189
1556,21548,3189
1557,21582,3191
1558,21582,3191
1559,21619,3194
1560,21620,3194
1561,21625,3194
1562,21626,3194
1563,21628,3194
1564,21629,3194
1565,21631,3194
1566,21632,3195
1567,21634,3195
1568,21634,3195
1569,21642,3195
1570,21642,3195
1571,21647,3195
1572,21648,3196
1573,21657,3196
1574,21657,3196
1575,21658,3196
1576,21662,3196
1577,21666,3197
1578,21667,3197
1579,21668,3197
1580,21669,3197
1581,21672,3197
1582,21673,3197
1583,21674,3197
1584,21674,3197
1585,21754,3202
1586,21756,3202
1587,21875,3210
1588,21876,3210
1589,21885,3210
1590,21886,3210
1591,21919,3212
1592,21923,3213
1593,21925,3213
1594,21925,3213
1595,21927,3213
1596,21927,3213
1597,21936,3214
1598,21939,3214
1599,21950,3214
1600,21952,3215
1601,21966,3215
1602,21966,3215
1603,21980,3216
1604,21981,3216
1605,21989,3217
1606,21990,3217
1607,22008,3218
1608,22008,3218
1609,22027,3219
1610,22030,3219
1611,22046,3220
1612,22046,3220
1613,22058,3221
1614,22058,3221
1615,22070,3222
1616,22070,3222
1617,22076,3222
1618,22079,3222
1619,22083,3223
1620,22085,3223
1621,22094,3223
1622,22098,3224
1623,22101,3224
1624,22128,3226
1625,22130,3226
1626,22130,3226
1627,22136,3226
1628,22161,3228
1629,22166,3228
1630,22169,3228
1631,22170,3228
1632,22170,3228
1633,22176,3229
1634,22181,3229
1635,22187,3229
1636,22189,3229
1637,22200,3230
1638,22201,3230
1639,22205,3230
1640,22207,3230
1641,22215,3231
1642,22215,3231
1643,22222,3231
1644,22232,3232
1645,22237,3232
1646,22243,3233
1647,22248,3233
1648,22250,3233
1649,22261,3234
1650,22264,3234
1651,22269,3234
1652,22274,3235
1653,22281,3235
1654,22282,3235
1655,22288,3236
1656,22295,3236
1657,22297,3236
1658,22308,3237
1659,22314,3237
1660,22337,3239
1661,22344,3239
1662,22355,3240
1663,22358,3240
1664,22361,3240
1665,22373,3241
1666,22385,3242
1667,22391,3242
1668,22397,3242
1669,22408,3243
1670,22417,3244
1671,22428,3244
1672,22433,3245
1673,22439,3245
1674,22450,3246
1675,22458,3246
1676,22465,3247
1677,22481,3248
1678,22487,3248
1679,22490,3248
1680,22496,3249
1681,22509,3249
1682,22515,3250
1683,22518,3250
1684,22524,3250
1685,22527,3250
1686,22535,3251
1687,22540,3251
1688,22547,3252
1689,22554,3252
1690,22563,3253
1691,22564,3253
1692,22574,3253
1693,22585,3254
1694,22596,3255
1695,22604,3255
1696,22616,3256
1697,22639,3257
1698,22643,3258
1699,22652,3258
1700,22658,3259
1701,22666,3259
1702,22674,3260
1703,22675,3260
1704,22677,3260
1705,22689,3261
1706,22698,3261
1707,22716,3262
1708,22725,3263
1709,22746,3264
1710,22762,3265
1711,22781,3266
1712,22787,3267
1713,22801,3268
1714,22804,3268
1715,22820,3269
1716,22830,3269
1717,22845,3270
1718,22856,3271
1719,22885,3273
1720,22900,3274
1721,22909,3274
1722,22925,3275
1723,22970,3278
1724,22986,3279
1725,23002,3280
1726,23042,3283
1727,23079,3285
1728,23093,3286
1729,23108,3287
1730,23115,3287
1731,23134,3288
1732,23142,3289
1733,23159,3290
1734,23165,3290
1735,23178,3291
1736,23199,3292
1737,23212,3293
1738,23224,3294
1739,23272,3297
1740,23283,3298
1741,23333,3301
1742,23345,3302
1743,23366,3303
1744,23400,3305
1745,23460,3309
1746,23492,3311
1747,23514,3312
1748,23570,3316
1749,23583,3316
1750,23600,3318
1751,23614,3318
1752,23638,3320
1753,23652,3321
1754,23657,3321
1755,23689,3323
1756,23704,3324
1757,23717,3325
1758,23737,3326
1759,23748,3327
1760,23765,3328
1761,23776,3329
1762,23786,3329
1763,23790,3329
1764,23813,3331
1765,23829,3332
1766,23879,3335
1767,23899,3336
1768,23933,3338
1769,23950,3339
1770,23977,3341
1771,23989,3342
1772,24031,3344
1773,24047,3345
1774,24069,3347
1775,24101,3349
1776,24122,3350
1777,24154,3352
1778,24176,3354
1779,24198,3355
1780,24219,3356
1781,24230,3357
1782,24271,3359
1783,24298,3361
1784,24340,3364
1785,24358,3365
1786,24374,3366
1787,24387,3367
1788,24397,3367
1789,24427,3369
1790,24441,3370
1791,24458,3371
1792,24468,3372
1793,24483,3373
1794,24493,3373
1795,24515,3375
1796,24533,3376
1797,24552,3377
1798,24568,3378
1799,24640,3383
1800,24660,3384
1801,24778,3391
1802,24794,3392
1803,24844,3395
1804,24882,3398
1805,24967,3403
1806,24981,3404
1807,25033,3407
1808,25049,3408
1809,25145,3414
1810,25152,3415
1811,25260,3421
1812,25278,3422
1813,25386,3429
1814,25393,3430
1815,25439,3432
1816,25453,3433
1817,25502,3436
1818,25511,3437
1819,25542,3439
1820,25545,3439
1821,25562,3440
1822,25568,3441
1823,25582,3441
1824,25590,3442
1825,25611,3443
1826,25623,3444
1827,25636,3445
1828,25642,3445
1829,25651,3446
1830,25656,3446
1831,25684,3448
1832,25688,3448
1833,25765,3453
1834,25770,3453
1835,25820,3456
1836,25826,3457
1837,25834,3457
1838,25858,3459
1839,25897,3461
1840,25899,3461
1841,25945,3464
1842,25951,3464
1843,25977,3466
1844,25985,3467
1845,26034,3470
1846,26039,3470
1847,26057,3471
1848,26069,3472
1849,26097,3474
1850,26105,3474
1851,26166,3478
1852,26182,3479
1853,26223,3481
1854,26227,3482
1855,26314,3487
1856,26324,3488
1857,26346,3489
1858,26358,3490
1859,26376,3491
1860,26381,3491
1861,26393,3492
1862,26397,3492
1863,26432,3495
1864,26439,3495
1865,26480,3498
1866,26491,3498
1867,26510,3499
1868,26524,3500
1869,26539,3501
1870,26549,3502
1871,26570,3503
1872,26575,3503
1873,26614,3506
1874,26622,3506
1875,26638,3507
1876,26643,3508
1877,26690,3511
1878,26693,3511
1879,26740,3514
1880,26742,3514
1881,26755,3515
1882,26765,3515
1883,26773,3516
1884,26778,3516
1885,26790,3517
1886,26797,3517
1887,26880,3523
1888,26884,3523
1889,26901,3524
1890,26904,3524
1891,26939,3526
1892,26941,3526
1893,26978,3529
1894,26978,3529
1895,26994,3530
1896,27001,3530
1897,27011,3531
1898,27012,3531
1899,27019,3531
1900,27024,3532
1901,27029,3532
1902,27034,3532
1903,27034,3532
1904,27037,3532
1905,27065,3534
1906,27074,3535
1907,27104,3537
1908,27112,3537
1909,27128,3538
1910,27138,3539
1911,27146,3539
1912,27153,3540
1913,27174,3541
1914,27175,3541
1915,27207,3543
1916,27213,3543
1917,27217,3544
1918,27218,3544
1919,27239,3545
1920,27239,3545
1921,27247,3545
1922,27248,3546
1923,27256,3546
1924,27257,3546
1925,27278,3547
1926,27278,3547
1927,27296,3549
1928,27296,3549
1929,27313,3550
1930,27314,3550
1931,27364,3553
1932,27375,3553
1933,27404,3555
1934,27405,3555
1935,27413,3556
1936,27422,3556
1937,27473,3560
1938,27474,3560
1939,27504,3562
1940,27505,3562
1941,27519,3562
1942,27521,3563
1943,27528,3563
1944,27532,3563
1945,27560,3565
1946,27563,3565
1947,27591,3567
1948,27594,3567
1949,27613,3568
1950,27616,3569
1951,27654,3571
1952,27658,3571
1953,27690,3573
1954,27692,3573
1955,27710,3574
1956,27712,3575
1957,27755,3577
1958,27760,3578
1959,27781,3579
1960,27789,3579
1961,27872,3585
1962,27878,3585
1963,27921,3588
1964,27937,3589
1965,27951,3589
1966,27964,3590
1967,28007,3593
1968,28014,3593
1969,28048,3596
1970,28060,3596
1971,28092,3598
1972,28100,3599
1973,28121,3600
1974,28128,3601
1975,28176,3604
1976,28184,3604
1977,28227,3607
1978,28246,3608
1979,28306,3612
1980,28321,3613
1981,28358,3615
1982,28388,3617
1983,28436,3620
1984,28454,3621
1985,28492,3623
1986,28529,3626
1987,28641,3633
1988,28663,3634
1989,28696,3636
1990,28701,3636
1991,28730,3638
1992,28761,3640
1993,28791,3642
1994,28809,3643
1995,28873,3647
1996,28894,3648
1997,28949,3652
1998,28982,3654
1999,29011,3656
2000,29051,3658
2001,29086,3660
2002,29120,3663
2003,29143,3664
2004,29178,3666
2005,29189,3667
2006,29204,3668
2007,29217,3669
2008,29244,3670
2009,29272,3672
2010,29287,3673
2011,29298,3674
2012,29307,3674
2013,29380,3679
2014,29391,3679
2015,29430,3682
2016,29445,3683
2017,29468,3684
2018,29475,3685
2019,29560,3690
2020,29568,3691
2021,29584,3692
2022,29592,3692
2023,29606,3693
2024,29617,3694
2025,29626,3694
2026,29652,3696
2027,29664,3697
2028,29697,3699
2029,29708,3699
2030,29738,3701
2031,29793,3705
2032,29804,3705
2033,29841,3708
2034,29849,3708
2035,29891,3711
2036,29896,3711
2037,29961,3715
2038,29982,3716
2039,30017,3719
2040,30027,3719
2041,30074,3722
2042,30085,3723
2043,30108,3724
2044,30115,3725
2045,30131,3726
2046,30158,3727
2047,30180,3729
2048,30199,3730
2049,30217,3731
2050,30227,3732
2051,30243,3733
2052,30269,3734
2053,30319,3737
2054,30341,3739
2055,30424,3744
2056,30447,3745
2057,30458,3746
2058,30468,3747
2059,30506,3749
2060,30510,3749
2061,30534,3751
2062,30554,3752
2063,30580,3754
2064,30588,3754
2065,30621,3756
2066,30630,3757
2067,30658,3759
2068,30679,3760
2069,30698,3761
2070,30700,3761
2071,30729,3763
2072,30732,3763
2073,30747,3764
2074,30758,3765
2075,30769,3766
2076,30776,3766
2077,30791,3767
2078,30793,3767
2079,30808,3768
2080,30810,3768
2081,30826,3769
2082,30831,3769
2083,30856,3771
2084,30861,3771
2085,30882,3773
2086,30884,3773
2087,30899,3774
2088,30906,3774
2089,30932,3776
2090,30940,3776
2091,30975,3778
2092,30979,3779
2093,30996,3780
2094,30997,3780
2095,31015,3781
2096,31020,3781
2097,31041,3783
2098,31056,3784
2099,31067,3784
2100,31072,3785
2101,31081,3785
2102,31091,3786
2103,31104,3787
2104,31121,3788
2105,31139,3789
2106,31147,3789
2107,31151,3789
2108,31163,3790
2109,31177,3791
2110,31184,3792
2111,31192,3792
2112,31199,3792
2113,31202,3793
2114,31210,3793
2115,31217,3794
2116,31226,3794
2117,31232,3795
2118,31237,3795
2119,31244,3795
2120,31250,3796
2121,31256,3796
2122,31268,3797
2123,31275,3797
2124,31291,3798
2125,31299,3799
2126,31320,3800
2127,31323,3800
2128,31332,3801
2129,31337,3801
2130,31345,3802
2131,31351,3802
2132,31363,3803
2133,31370,3803
2134,31388,3804
2135,31397,3805
2136,31411,3806
2137,31416,3806
2138,31440,3808
2139,31457,3809
2140,31509,3812
2141,31529,3813
2142,31562,3815
2143,31574,3816
2144,31629,3819
2145,31635,3820
2146,31673,3822
2147,31674,3822
2148,31788,3829
2149,31789,3829
2150,31824,3832
2151,31832,3832
2152,31855,3833
2153,31863,3834
2154,31886,3835
2155,31891,3836
2156,31895,3836
2157,31899,3836
2158,31907,3837
2159,31909,3837
2160,31915,3837
2161,31920,3838
2162,31951,3839
2163,31954,3840
2164,31959,3840
2165,31971,3841
2166,31979,3841
2167,31979,3841
2168,32031,3844
2169,32032,3845
2170,32044,3845
2171,32044,3845
2172,32046,3845
2173,32047,3845
2174,32054,3846
2175,32058,3846
2176,32065,3847
2177,32067,3847
2178,32073,3847
2179,32081,3848
2180,32090,3848
2181,32093,3848
2182,32123,3850
2183,32128,3851
2184,32131,3851
2185,32133,3851
2186,32135,3851
2187,32140,3851
2188,32141,3851
2189,32157,3852
2190,32159,3852
2191,32161,3853
2192,32213,3856
2193,32222,3856
2194,32225,3857
2195,32230,3857
2196,32240,3858
2197,32245,3858
2198,32249,3858
2199,32255,3858
2200,32269,3859
2201,32273,3860
2202,32278,3860
2203,32279,3860
2204,32284,3860
2205,32286,3860
2206,32292,3861
2207,32301,3861
2208,32307,3862
2209,32316,3862
2210,32320,3863
2211,32326,3863
2212,32329,3863
2213,32331,3863
2214,32336,3864
2215,32339,3864
2216,32349,3864
2217,32349,3864
2218,32350,3864
2219,32352,3865
2220,32353,3865
2221,32354,3865
2222,32358,3865
2223,32362,3865
2224,32362,3865
2225,32374,3866
2226,32375,3866
2227,32375,3866
2228,32376,3866
2229,32379,3866
2230,32379,3866
2231,32379,3866
2232,32381,3866
2233,32381,3866
2234,32381,3866
2235,32381,3866
2236,32385,3867
2237,32385,3867
2238,32385,3867
2239,32385,3867
2240,32385,3867
2241,32387,3867
2242,32387,3867
2243,32387,3867
2244,32387,3867
2245,32388,3867
2246,32388,3867
2247,32390,3867
2248,32390,3867
2249,32390,3867
2250,32390,3867
2251,32390,3867
2252,32390,3867
2253,32391,3867
2254,32392,3867
2255,32394,3867
2256,32394,3867
2257,32394,3867
2258,32394,3867
2259,32394,3867
2260,32394,3867
2261,32394,3867
2262,32394,3867
2263,32394,3867
2264,32395,3867
2265,32395,3867
2266,32395,3867
2267,32395,3867
2268,32395,3867
2269,32395,3867
2270,32395,3867
2271,32398,3867
2272,32398,3867
2273,32400,3868
2274,32402,3868
2275,32402,3868
2276,32402,3868
2277,32403,3868
2278,32403,3868
2279,32403,3868
2280,32404,3868
2281,32407,3868
2282,32407,3868
2283,32407,3868
2284,32407,3868
2285,32408,3868
2286,32408,3868
2287,32408,3868
2288,32415,3868
2289,32415,3868
2290,32418,3869
2291,32418,3869
2292,32423,3869
2293,32424,3869
2294,32425,3869
2295,32425,3869
2296,32429,3869
2297,32429,3869
2298,32434,3870
2299,32434,3870
2300,32435,3870
2301,32436,3870
2302,32436,3870
2303,32436,3870
2304,32436,3870
2305,32436,3870
2306,32438,3870
2307,32440,3870
2308,32441,3870
2309,32444,3870
2310,32444,3870
2311,32444,3870
2312,32445,3870
2313,32445,3870
2314,32445,3870
2315,32445,3870
2316,32446,3870
2317,32446,3870
2318,32446,3870
2319,32448,3871
2320,32448,3871
2321,32449,3871
2322,32449,3871
2323,32450,3871
2324,32450,3871
2325,32454,3871
2326,32455,3871
2327,32456,3871
2328,32456,3871
2329,32464,3872
2330,32464,3872
2331,32477,3872
2332,32477,3872
2333,32482,3873
2334,32482,3873
2335,32486,3873
2336,32486,3873
2337,32491,3873
2338,32493,3873
2339,32499,3874
2340,32499,3874
2341,32500,3874
2342,32500,3874
2343,32502,3874
2344,32503,3874
2345,32510,3874
2346,32510,3874
2347,32521,3875
2348,32521,3875
2349,32525,3875
2350,32525,3875
2351,32537,3876
2352,32542,3876
2353,32545,3877
2354,32549,3877
2355,32560,3878
2356,32562,3878
2357,32567,3878
2358,32567,3878
2359,32593,3880
2360,32596,3880
2361,32606,3880
2362,32606,3880
2363,32608,3881
2364,32610,3881
2365,32615,3881
2366,32615,3881
2367,32617,3881
2368,32617,3881
2369,32629,3882
2370,32629,3882
2371,32640,3883
2372,32640,3883
2373,32645,3883
2374,32645,3883
2375,32647,3883
2376,32650,3883
2377,32657,3884
2378,32658,3884
2379,32684,3885
2380,32684,3885
2381,32684,3885
2382,32684,3885
2383,32686,3885
2384,32686,3885
2385,32692,3886
2386,32693,3886
2387,32702,3886
2388,32702,3886
2389,32721,3888
2390,32721,3888
2391,32737,3889
2392,32738,3889
2393,32738,3889
2394,32738,3889
2395,32743,3889
2396,32743,3889
2397,32746,3889
2398,32746,3889
2399,32750,3889
2400,32750,3889
2401,32755,3890
2402,32755,3890
2403,32757,3890
2404,32757,3890
2405,32770,3891
2406,32770,3891
2407,32776,3891
2408,32777,3891
2409,32784,3892
2410,32784,3892
2411,32815,3893
2412,32815,3893
2413,32820,3894
2414,32820,3894
2415,32824,3894
2416,32824,3894
2417,32827,3894
2418,32827,3894
2419,32829,3894
2420,32834,3895
2421,32838,3895
2422,32843,3895
2423,32845,3895
2424,32846,3895
2425,32848,3896
2426,32849,3896
2427,32852,3896
2428,32853,3896
2429,32853,3896
2430,32854,3896
2431,32856,3896
2432,32857,3896
2433,32860,3896
2434,32860,3896
2435,32862,3896
2436,32862,3896
2437,32865,3897
2438,32865,3897
2439,32890,3898
2440,32890,3898
2441,32904,3899
2442,32904,3899
2443,32907,3899
2444,32907,3899
2445,32911,3899
2446,32911,3899
2447,32918,3900
2448,32918,3900
2449,32931,3901
2450,32931,3901
2451,32934,3901
2452,32934,3901
2453,32938,3901
2454,32938,3901
2455,32959,3902
2456,32960,3903
2457,32996,3905
2458,32997,3905
2459,33015,3906
2460,33015,3906
2461,33036,3907
2462,33036,3907
2463,33070,3909
2464,33070,3909
2465,33079,3910
2466,33079,3910
2467,33090,3911
2468,33090,3911
2469,33103,3911
2470,33104,3912
2471,33106,3912
2472,33109,3912
2473,33121,3913
2474,33123,3913
2475,33127,3913
2476,33128,3913
2477,33133,3913
2478,33134,3913
2479,33138,3914
2480,33138,3914
2481,33141,3914
2482,33141,3914
2483,33147,3914
2484,33147,3914
2485,33151,3914
2486,33152,3915
2487,33156,3915
2488,33156,3915
2489,33162,3915
2490,33162,3915
2491,33164,3915
2492,33167,3915
2493,33170,3916
2494,33171,3916
2495,33172,3916
2496,33173,3916
2497,33174,3916
2498,33174,3916
2499,33178,3916
2500,33178,3916
2501,33179,3916
2502,33181,3916
2503,33186,3917
2504,33187,3917
2505,33189,3917
2506,33194,3917
2507,33195,3917
2508,33195,3917
2509,33199,3917
2510,33201,3918
2511,33203,3918
2512,33207,3918
2513,33211,3918
2514,33211,3918
2515,33213,3918
2516,33215,3918
2517,33221,3919
2518,33221,3919
2519,33224,3919
2520,33225,3919
2521,33226,3919
2522,33227,3919
2523,33230,3919
2524,33232,3920
2525,33233,3920
2526,33237,3920
2527,33237,3920
2528,33238,3920
2529,33238,3920
2530,33238,3920
2531,33238,3920
2532,33238,3920
2533,33238,3920
2534,33238,3920
2535,33239,3920
2536,33239,3920
2537,33241,3920
2538,33241,3920
2539,33241,3920
2540,33241,3920
2541,33241,3920
2542,33241,3920
2543,33241,3920
2544,33241,3920
2545,33283,3923
2546,33284,3923
2547,33299,3924
2548,33299,3924
2549,33322,3925
2550,33322,3925
2551,33327,3925
2552,33332,3926
2553,33338,3926
2554,33338,3926
2555,33342,3926
2556,33344,3927
2557,33344,3927
2558,33344,3927
2559,33345,3927
2560,33345,3927
2561,33345,3927
2562,33345,3927
2563,33347,3927
2564,33348,3927
2565,33351,3927
2566,33351,3927
2567,33351,3927
2568,33351,3927
2569,33351,3927
2570,33351,3927
2571,33354,3927
2572,33355,3927
2573,33358,3927
2574,33358,3927
2575,33368,3928
2576,33369,3928
2577,33374,3928
2578,33374,3928
2579,33376,3929
2580,33376,3929
2581,33376,3929
2582,33376,3929
2583,33376,3929
2584,33377,3929
2585,33380,3929
2586,33380,3929
2587,33381,3929
2588,33382,3929
2589,33382,3929
2590,33383,3929
2591,33383,3929
2592,33383,3929
2593,33385,3929
2594,33385,3929
2595,33389,3929
2596,33390,3929
2597,33391,3929
2598,33391,3929
2599,33393,3930
2600,33393,3930
2601,33401,3930
2602,33401,3930
2603,33404,3930
2604,33404,3930
2605,33406,3930
2606,33406,3930
2607,33409,3931
2608,33409,3931
2609,33409,3931
2610,33411,3931
2611,33418,3931
2612,33418,3931
2613,33419,3931
2614,33419,3931
2615,33419,3931
2616,33419,3931
2617,33420,3931
2618,33420,3931
2619,33430,3932
2620,33431,3932
2621,33434,3932
2622,33434,3932
2623,33435,3932
2624,33437,3932
2625,33439,3932
2626,33439,3932
2627,33439,3932
2628,33439,3932
2629,33440,3933
2630,33440,3933
2631,33441,3933
2632,33442,3933
2633,33442,3933
2634,33442,3933
2635,33442,3933
2636,33442,3933
2637,33444,3933
2638,33444,3933
2639,33444,3933
2640,33446,3933
2641,33448,3933
2642,33451,3933
2643,33453,3933
2644,33457,3934
2645,33458,3934
2646,33459,3934
2647,33461,3934
2648,33462,3934
2649,33462,3934
2650,33462,3934
2651,33464,3934
2652,33464,3934
2653,33468,3934
2654,33469,3934
2655,33471,3934
2656,33471,3934
2657,33472,3935
2658,33472,3935
2659,33475,3935
2660,33475,3935
2661,33477,3935
2662,33478,3935
2663,33478,3935
2664,33478,3935
2665,33479,3935
2666,33480,3935
2667,33480,3935
2668,33480,3935
2669,33480,3935
2670,33480,3935
2671,33481,3935
2672,33482,3935
2673,33490,3936
2674,33492,3936
2675,33495,3936
2676,33505,3937
2677,33507,3937
2678,33511,3937
2679,33511,3937
2680,33513,3937
2681,33528,3938
2682,33531,3938
2683,33582,3941
2684,33587,3942
2685,33642,3945
2686,33668,3947
2687,33693,3948
2688,33738,3951
2689,33772,3953
2690,33781,3954
2691,33802,3955
2692,33842,3958
2693,33881,3960
2694,33929,3963
2695,33944,3964
2696,33993,3967
2697,34003,3968
2698,34013,3968
2699,34014,3968
2700,34017,3969
2701,34017,3969
2702,34019,3969
2703,34071,3972
2704,34077,3972
2705,34089,3973
2706,34123,3975
2707,34139,3976
2708,34172,3978
2709,34197,3980
2710,34209,3981
2711,34227,3982
2712,34308,3987
2713,34329,3988
2714,34342,3989
2715,34354,3990
2716,34410,3993
2717,34415,3993
2718,34440,3995
2719,34453,3996
2720,34490,3998
2721,34502,3999
2722,34567,4003
2723,34581,4004
2724,34618,4006
2725,34630,4007
2726,34662,4009
2727,34688,4011
2728,34707,4012
2729,34711,4012
2730,34770,4016
2731,34780,4016
2732,34781,4016
2733,34806,4018
2734,34806,4018
2735,34815,4018
2736,34838,4020
2737,34847,4020
2738,34867,4022
2739,34898,4024
2740,34904,4024
2741,34926,4025
2742,34933,4026
2743,34947,4027
2744,34960,4028
2745,34968,4028
2746,35002,4030
2747,35014,4031
2748,35034,4032
2749,35056,4034
2750,35067,4034
2751,35092,4036
2752,35104,4037
2753,35123,4038
2754,35140,4039
2755,35148,4039
2756,35157,4040
2757,35177,4041
2758,35194,4042
2759,35208,4043
2760,35246,4045
2761,35255,4046
2762,35288,4048
2763,35290,4048
2764,35323,4050
2765,35327,4050
2766,35356,4052
2767,35359,4052
2768,35376,4054
2769,35380,4054
2770,35403,4055
2771,35409,4056
2772,35446,4058
2773,35454,4058
2774,35484,4060
2775,35485,4060
2776,35505,4062
2777,35508,4062
2778,35520,4063
2779,35524,4063
2780,35540,4064
2781,35544,4064
2782,35562,4065
2783,35565,4065
2784,35582,4066
2785,35584,4067
2786,35601,4068
2787,35605,4068
2788,35618,4069
2789,35623,4069
2790,35648,4071
2791,35653,4071
2792,35678,4072
2793,35680,4073
2794,35689,4073
2795,35692,4073
2796,35695,4073
2797,35702,4074
2798,35711,4074
2799,35717,4075
2800,35729,4076
2801,35732,4076
2802,35748,4077
2803,35751,4077
2804,35756,4077
2805,35761,4078
2806,35764,4078
2807,35769,4078
2808,35775,4078
2809,35781,4079
2810,35783,4079
2811,35791,4079
2812,35793,4080
2813,35798,4080
2814,35801,4080
2815,35805,4080
2816,35807,4080
2817,35808,4081
2818,35811,4081
2819,35814,4081
2820,35815,4081
2821,35816,4081
2822,35818,4081
2823,35826,4082
2824,35829,4082
2825,35836,4082
2826,35836,4082
2827,35845,4083
2828,35850,4083
2829,35850,4083
2830,35853,4083
2831,35854,4083
2832,35857,4084
2833,35862,4084
2834,35863,4084
2835,35869,4084
2836,35871,4084
2837,35873,4085
2838,35875,4085
2839,35877,4085
2840,35883,4085
2841,35887,4085
2842,35888,4086
2843,35890,4086
2844,35890,4086
2845,35892,4086
2846,35892,4086
2847,35898,4086
2848,35899,4086
2849,35903,4086
2850,35904,4087
2851,35911,4087
2852,35913,4087
2853,35917,4087
2854,35917,4087
2855,35921,4088
2856,35921,4088
2857,35926,4088
2858,35929,4088
2859,35931,4088
2860,35932,4088
2861,35935,4088
2862,35935,4088
2863,35936,4089
2864,35938,4089
2865,35939,4089
2866,35943,4089
2867,35949,4089
2868,35952,4090
2869,35952,4090
2870,35954,4090
2871,35956,4090
2872,35956,4090
2873,35962,4090
2874,35963,4090
2875,35965,4090
2876,35966,4090
2877,35969,4091
2878,35970,4091
2879,35972,4091
2880,35973,4091
2881,35978,4091
2882,35981,4091
2883,35985,4092
2884,35987,4092
2885,35996,4092
2886,35999,4092
2887,36003,4093
2888,36005,4093
2889,36005,4093
2890,36007,4093
2891,36010,4093
2892,36010,4093
2893,36010,4093
2894,36010,4093
2895,36012,4093
2896,36012,4093
2897,36013,4093
2898,36013,4093
2899,36017,4094
2900,36017,4094
2901,36023,4094
2902,36023,4094
2903,36024,4094
2904,36024,4094
2905,36024,4094
2906,36024,4094
2907,36031,4094
2908,36031,4094
2909,36033,4095
2910,36033,4095
2911,36033,4095
2912,36033,4095
2913,36034,4095
2914,36034,4095
2915,36034,4095
2916,36034,4095
2917,36037,4095
2918,36038,4095
2919,36040,4095
2920,36041,4095
2921,36045,4095
2922,36045,4095
2923,36047,4095
2924,36048,4096
2925,36050,4096
2926,36051,4096
2927,36051,4096
2928,36052,4096
2929,36052,4096
2930,36052,4096
2931,36054,4096
2932,36054,4096
2933,36055,4096
2934,36055,4096
2935,36056,4096
2936,36057,4096
2937,36058,4096
2938,36058,4096
2939,36058,4096
2940,36060,4096
2941,36060,4096
2942,36060,4096
2943,36060,4096
2944,36060,4096
2945,36060,4096
2946,36060,4096
2947,36063,4096
2948,36063,4096
2949,36064,4097
2950,36066,4097
2951,36069,4097
2952,36070,4097
2953,36074,4097
2954,36076,4097
2955,36079,4097
2956,36080,4098
2957,36080,4098
2958,36081,4098
2959,36093,4098
2960,36093,4098
2961,36096,4099
2962,36097,4099
2963,36097,4099
2964,36098,4099
2965,36099,4099
2966,36100,4099
2967,36105,4099
2968,36106,4099
2969,36108,4099
2970,36108,4099
2971,36110,4099
2972,36110,4099
2973,36111,4099
2974,36112,4100
2975,36114,4100
2976,36114,4100
2977,36117,4100
2978,36118,4100
2979,36122,4100
2980,36122,4100
2981,36126,4100
2982,36126,4100
2983,36127,4100
2984,36130,4101
2985,36134,4101
2986,36137,4101
2987,36142,4101
2988,36143,4101
2989,36144,4102
2990,36145,4102
2991,36146,4102
2992,36146,4102
2993,36149,4102
2994,36149,4102
2995,36150,4102
2996,36153,4102
2997,36156,4102
2998,36157,4102
2999,36160,4103
3000,36160,4103
3001,36161,4103
3002,36161,4103
3003,36172,4103
3004,36172,4103
3005,36175,4103
3006,36175,4103
3007,36177,4104
3008,36177,4104
3009,36181,4104
3010,36181,4104
3011,36190,4104
3012,36190,4104
3013,36192,4105
3014,36193,4105
3015,36193,4105
3016,36193,4105
3017,36210,4106
3018,36210,4106
3019,36218,4106
3020,36218,4106
3021,36218,4106
3022,36219,4106
3023,36219,4106
3024,36219,4106
3025,36221,4106
3026,36221,4106
3027,36221,4106
3028,36221,4106
3029,36223,4106
3030,36224,4107
3031,36225,4107
3032,36226,4107
3033,36228,4107
3034,36230,4107
3035,36233,4107
3036,36234,4107
3037,36234,4107
3038,36234,4107
3039,36236,4107
3040,36237,4107
3041,36239,4107
3042,36240,4108
3043,36243,4108
3044,36243,4108
3045,36245,4108
3046,36245,4108
3047,36245,4108
3048,36247,4108
3049,36250,4108
3050,36250,4108
3051,36252,4108
3052,36252,4108
3053,36254,4108
3054,36255,4108
3055,36256,4109
3056,36256,4109
3057,36256,4109
3058,36257,4109
3059,36257,4109
3060,36258,4109
3061,36260,4109
3062,36261,4109
3063,36262,4109
3064,36265,4109
3065,36269,4109
3066,36270,4109
3067,36270,4109
3068,36270,4109
3069,36271,4109
3070,36271,4109
3071,36272,4110
3072,36273,4110
3073,36273,4110
3074,36275,4110
3075,36275,4110
3076,36275,4110
3077,36275,4110
3078,36276,4110
3079,36277,4110
3080,36277,4110
3081,36277,4110
3082,36277,4110
3083,36280,4110
3084,36280,4110
3085,36282,4110
3086,36283,4110
3087,36284,4110
3088,36284,4110
3089,36285,4110
3090,36285,4110
3091,36285,4110
3092,36287,4110
3093,36287,4110
3094,36287,4110
3095,36288,4111
3096,36288,4111
3097,36288,4111
3098,36289,4111
3099,36291,4111
3100,36291,4111
3101,36293,4111
3102,36293,4111
3103,36293,4111
3104,36295,4111
3105,36295,4111
3106,36297,4111
3107,36298,4111
3108,36298,4111
3109,36299,4111
3110,36299,4111
3111,36307,4112
3112,36308,4112
3113,36309,4112
3114,36309,4112
3115,36314,4112
3116,36315,4112
3117,36317,4112
3118,36318,4112
3119,36320,4113
3120,36321,4113
3121,36324,4113
3122,36325,4113
3123,36326,4113
3124,36327,4113
3125,36334,4113
3126,36334,4113
3127,36335,4113
3128,36335,4113
3129,36340,4114
3130,36340,4114
3131,36340,4114
3132,36340,4114
3133,36341,4114
3134,36344,4114
3135,36345,4114
3136,36345,4114
3137,36355,4115
3138,36355,4115
3139,36359,4115
3140,36359,4115
3141,36363,4115
3142,36363,4115
3143,36370,4116
3144,36371,4116
3145,36379,4116
3146,36380,4116
3147,36380,4116
3148,36381,4116
3149,36386,4117
3150,36387,4117
3151,36387,4117
3152,36388,4117
3153,36398,4117
3154,36398,4117
3155,36398,4117
3156,36398,4117
3157,36398,4117
3158,36398,4117
3159,36403,4118
3160,36403,4118
3161,36437,4120
3162,36438,4120
3163,36463,4121
3164,36463,4121
3165,36479,4122
3166,36480,4123
3167,36505,4124
3168,36506,4124
3169,36518,4125
3170,36519,4125
3171,36533,4126
3172,36533,4126
3173,36572,4128
3174,36574,4128
3175,36592,4130
3176,36592,4130
3177,36628,4132
3178,36628,4132
3179,36659,4134
3180,36660,4134
3181,36693,4136
3182,36693,4136
3183,36716,4137
3184,36716,4137
3185,36728,4138
3186,36729,4138
3187,36766,4140
3188,36766,4140
3189,36803,4143
3190,36805,4143
3191,36878,4147
3192,36878,4147
3193,36919,4150
3194,36920,4150
3195,36972,4153
3196,36974,4153
3197,37038,4157
3198,37039,4157
3199,37114,4162
3200,37115,4162
3201,37167,4165
3202,37167,4165
3203,37214,4168
3204,37215,4168
3205,37250,4171
3206,37252,4171
3207,37295,4173
3208,37300,4174
3209,37352,4177
3210,37353,4177
3211,37454,4183
3212,37454,4183
3213,37495,4186
3214,37498,4186
3215,37567,4190
3216,37567,4190
3217,37613,4193
3218,37614,4193
3219,37657,4196
3220,37658,4196
3221,37692,4198
3222,37695,4198
3223,37857,4209
3224,37857,4209
3225,37954,4215
3226,37960,4215
3227,37997,4217
3228,37998,4217
3229,38081,4223
3230,38085,4223
3231,38141,4226
3232,38143,4226
3233,38228,4232
3234,38229,4232
3235,38283,4235
3236,38289,4236
3237,38329,4238
3238,38333,4238
3239,38395,4242
3240,38402,4243
3241,38512,4250
3242,38518,4250
3243,38581,4254
3244,38584,4254
3245,38671,4259
3246,38675,4260
3247,38717,4262
3248,38724,4263
3249,38798,4267
3250,38807,4268
3251,38851,4271
3252,38860,4271
3253,38911,4274
3254,38922,4275
3255,38989,4279
3256,38993,4280
3257,39027,4282
3258,39028,4282
3259,39086,4285
3260,39092,4286
3261,39117,4287
3262,39120,4288
3263,39146,4289
3264,39148,4289
3265,39202,4293
3266,39203,4293
3267,39238,4295
3268,39238,4295
3269,39265,4297
3270,39267,4297
3271,39319,4300
3272,39322,4300
3273,39356,4302
3274,39360,4303
3275,39394,4305
3276,39395,4305
3277,39432,4307
3278,39434,4307
3279,39484,4310
3280,39485,4310
3281,39511,4312
3282,39513,4312
3283,39537,4314
3284,39541,4314
3285,39568,4316
3286,39571,4316
3287,39603,4318
3288,39605,4318
3289,39631,4319
3290,39633,4320
3291,39683,4323
3292,39685,4323
3293,39733,4326
3294,39734,4326
3295,39759,4327
3296,39759,4327
3297,39777,4329
3298,39777,4329
3299,39800,4330
3300,39800,4330
3301,39811,4331
3302,39812,4331
3303,39822,4331
3304,39823,4331
3305,39833,4332
3306,39834,4332
3307,39850,4333
3308,39851,4333
3309,39856,4334
3310,39860,4334
3311,39864,4334
3312,39873,4335
3313,39878,4335
3314,39882,4335
3315,39885,4335
3316,39895,4336
3317,39901,4336
3318,39906,4337
3319,39915,4337
3320,39918,4337
3321,39924,4338
3322,39925,4338
3323,39931,4338
3324,39937,4339
3325,39939,4339
3326,39944,4339
3327,39947,4339
3328,39949,4339
3329,39950,4339
3330,39953,4340
3331,39967,4340
3332,39972,4341
3333,39976,4341
3334,39981,4341
3335,39989,4342
3336,39991,4342
3337,40000,4343
3338,40001,4343
3339,40003,4343
3340,40007,4343
3341,40010,4343
3342,40013,4343
3343,40018,4344
3344,40020,4344
3345,40021,4344
3346,40022,4344
3347,40034,4345
3348,40034,4345
3349,40051,4346
3350,40051,4346
3351,40063,4346
3352,40066,4347
3353,40076,4347
3354,40077,4347
3355,40093,4348
3356,40093,4348
3357,40113,4350
3358,40114,4350
3359,40128,4351
3360,40133,4351
3361,40152,4352
3362,40154,4352
3363,40210,4356
3364,40215,4356
3365,40246,4358
3366,40248,4358
3367,40283,4360
3368,40286,4360
3369,40339,4364
3370,40343,4364
3371,40378,4366
3372,40379,4366
3373,40398,4367
3374,40406,4368
3375,40420,4369
3376,40423,4369
3377,40437,4370
3378,40439,4370
3379,40450,4371
3380,40451,4371
3381,40484,4373
3382,40485,4373
3383,40513,4375
3384,40517,4375
3385,40537,4376
3386,40538,4376
3387,40558,4377
3388,40562,4378
3389,40573,4378
3390,40574,4378
3391,40592,4380
3392,40594,4380
3393,40605,4380
3394,40605,4380
3395,40615,4381
3396,40618,4381
3397,40628,4382
3398,40631,4382
3399,40639,4382
3400,40639,4382
3401,40651,4383
3402,40652,4383
3403,40665,4384
3404,40666,4384
3405,40681,4385
3406,40681,4385
3407,40695,4386
3408,40696,4386
3409,40706,4387
3410,40706,4387
3411,40722,4388
3412,40722,4388
3413,40728,4388
3414,40730,4388
3415,40736,4389
3416,40736,4389
3417,40736,4389
3418,40736,4389
3419,40741,4389
3420,40741,4389
3421,40747,4389
3422,40748,4389
3423,40760,4390
3424,40760,4390
3425,40772,4391
3426,40774,4391
3427,40787,4392
3428,40791,4392
3429,40799,4392
3430,40801,4393
3431,40823,4394
3432,40824,4394
3433,40829,4394
3434,40829,4394
3435,40856,4396
3436,40858,4396
3437,40865,4397
3438,40866,4397
3439,40873,4397
3440,40873,4397
3441,40883,4398
3442,40883,4398
3443,40886,4398
3444,40888,4398
3445,40893,4398
3446,40894,4398
3447,40933,4401
3448,40933,4401
3449,40956,4402
3450,40959,4402
3451,40969,4403
3452,40969,4403
3453,40981,4404
3454,40982,4404
3455,41000,4405
3456,41001,4405
3457,41011,4406
3458,41011,4406
3459,41021,4406
3460,41022,4406
3461,41039,4407
3462,41043,4408
3463,41075,4410
3464,41076,4410
3465,41091,4411
3466,41091,4411
3467,41110,4412
3468,41111,4412
3469,41128,4413
3470,41129,4413
3471,41167,4415
3472,41167,4415
3473,41200,4418
3474,41200,4418
3475,41244,4420
3476,41244,4420
3477,41320,4425
3478,41321,4425
3479,41334,4426
3480,41334,4426
3481,41365,4428
3482,41365,4428
3483,41385,4429
3484,41385,4429
3485,41406,4430
3486,41410,4431
3487,41418,4431
3488,41426,4432
3489,41440,4433
3490,41450,4433
3491,41463,4434
3492,41464,4434
3493,41474,4435
3494,41478,4435
3495,41481,4435
3496,41483,4435
3497,41492,4436
3498,41498,4436
3499,41501,4436
3500,41505,4437
3501,41509,4437
3502,41511,4437
3503,41517,4437
3504,41519,4437
3505,41521,4438
3506,41525,4438
3507,41529,4438
3508,41535,4438
3509,41536,4439
3510,41537,4439
3511,41540,4439
3512,41542,4439
3513,41547,4439
3514,41551,4439
3515,41556,4440
3516,41560,4440
3517,41572,4441
3518,41575,4441
3519,41584,4442
3520,41588,4442
3521,41596,4442
3522,41596,4442
3523,41607,4443
3524,41610,4443
3525,41621,4444
3526,41621,4444
3527,41636,4445
3528,41636,4445
3529,41651,4446
3530,41651,4446
3531,41678,4447
3532,41679,4447
3533,41706,4449
3534,41708,4449
3535,41726,4450
3536,41727,4450
3537,41740,4451
3538,41740,4451
3539,41753,4452
3540,41754,4452
3541,41764,4453
3542,41766,4453
3543,41778,4454
3544,41778,4454
3545,41785,4454
3546,41787,4454
3547,41795,4455
3548,41796,4455
3549,41804,4455
3550,41804,4455
3551,41809,4456
3552,41810,4456
3553,41815,4456
3554,41816,4456
3555,41820,4456
3556,41822,4456
3557,41822,4456
3558,41823,4456
3559,41823,4456
3560,41823,4456
3561,41828,4457
3562,41828,4457
3563,41831,4457
3564,41832,4457
3565,41835,4457
3566,41835,4457
3567,41836,4457
3568,41838,4457
3569,41842,4458
3570,41843,4458
3571,41843,4458
3572,41843,4458
3573,41844,4458
3574,41844,4458
3575,41846,4458
3576,41846,4458
3577,41847,4458
3578,41848,4458
3579,41849,4458
3580,41851,4458
3581,41855,4458
3582,41855,4458
3583,41855,4458
3584,41856,4459
3585,41856,4459
3586,41856,4459
3587,41861,4459
3588,41861,4459
3589,41862,4459
3590,41862,4459
3591,41862,4459
3592,41862,4459
3593,41864,4459
3594,41864,4459
3595,41866,4459
3596,41866,4459
3597,41867,4459
3598,41868,4459
3599,41871,4459
3600,41874,4460
3601,41874,4460
3602,41874,4460
3603,41876,4460
3604,41876,4460
3605,41881,4460
3606,41881,4460
3607,41883,4460
3608,41884,4460
3609,41886,4460
3610,41888,4461
3611,41892,4461
3612,41892,4461
3613,41892,4461
3614,41892,4461
3615,41892,4461
3616,41892,4461
3617,41894,4461
3618,41896,4461
3619,41899,4461
3620,41899,4461
3621,41900,4461
3622,41900,4461
3623,41901,4461
3624,41901,4461
3625,41902,4461
3626,41902,4461
3627,41902,4461
3628,41902,4461
3629,41903,4461
3630,41903,4461
3631,41903,4461
3632,41903,4461
3633,41903,4461
3634,41903,4461
3635,41903,4461
3636,41903,4461
3637,41904,4462
3638,41904,4462
3639,41904,4462
3640,41904,4462
3641,41905,4462
3642,41905,4462
3643,41907,4462
3644,41907,4462
3645,41909,4462
3646,41910,4462
3647,41910,4462
3648,41910,4462
3649,41911,4462
3650,41912,4462
3651,41913,4462
3652,41913,4462
3653,41918,4462
3654,41918,4462
3655,41921,4463
3656,41921,4463
3657,41931,4463
3658,41931,4463
3659,41935,4463
3660,41935,4463
3661,41937,4464
3662,41937,4464
3663,41937,4464
3664,41937,4464
3665,41937,4464
3666,41937,4464
3667,41938,4464
3668,41938,4464
3669,41938,4464
3670,41938,4464
3671,41939,4464
3672,41940,4464
3673,41941,4464
3674,41941,4464
3675,41941,4464
3676,41941,4464
3677,41941,4464
3678,41941,4464
3679,41941,4464
3680,41941,4464
3681,41941,4464
3682,41941,4464
3683,41942,4464
3684,41944,4464
3685,41950,4464
3686,41951,4464
3687,41953,4465
3688,41954,4465
3689,41957,4465
3690,41957,4465
3691,41958,4465
3692,41960,4465
3693,41960,4465
3694,41960,4465
3695,41965,4465
3696,41965,4465
3697,41965,4465
3698,41965,4465
3699,41966,4465
3700,41966,4465
3701,41968,4466
3702,41968,4466
3703,41970,4466
3704,41970,4466
3705,41970,4466
3706,41971,4466
3707,41971,4466
3708,41971,4466
3709,41974,4466
3710,41974,4466
3711,41974,4466
3712,41974,4466
3713,41978,4466
3714,41978,4466
3715,41980,4466
3716,41981,4466
3717,41986,4467
3718,41986,4467
3719,41986,4467
3720,41986,4467
3721,41987,4467
3722,41987,4467
3723,41989,4467
3724,41989,4467
3725,41989,4467
3726,41989,4467
3727,41992,4467
3728,41992,4467
3729,41992,4467
3730,41992,4467
3731,41992,4467
3732,41992,4467
3733,41992,4467
3734,41992,4467
3735,41993,4467
3736,41993,4467
3737,41994,4467
3738,41994,4467
3739,41996,4467
3740,41996,4467
3741,41999,4467
3742,41999,4467
3743,42003,4468
3744,42003,4468
3745,42003,4468
3746,42003,4468
3747,42004,4468
3748,42004,4468
3749,42004,4468
3750,42004,4468
3751,42006,4468
3752,42006,4468
3753,42008,4468
3754,42008,4468
3755,42008,4468
3756,42008,4468
3757,42008,4468
3758,42008,4468
3759,42009,4468
3760,42009,4468
3761,42010,4468
3762,42010,4468
3763,42012,4468
3764,42012,4468
3765,42013,4468
3766,42013,4468
3767,42013,4468
3768,42013,4468
3769,42018,4469
3770,42018,4469
3771,42024,4469
3772,42024,4469
3773,42025,4469
3774,42025,4469
3775,42031,4469
3776,42031,4469
3777,42036,4470
3778,42036,4470
3779,42041,4470
3780,42041,4470
3781,42042,4470
3782,42042,4470
3783,42043,4470
3784,42043,4470
3785,42043,4470
3786,42043,4470
3787,42043,4470
3788,42043,4470
3789,42047,4470
3790,42047,4470
3791,42052,4471
3792,42052,4471
3793,42055,4471
3794,42055,4471
3795,42059,4471
3796,42059,4471
3797,42063,4471
3798,42063,4471
3799,42063,4471
3800,42063,4471
3801,42065,4472
3802,42065,4472
3803,42074,4472
3804,42074,4472
3805,42083,4473
3806,42083,4473
3807,42087,4473
3808,42087,4473
3809,42088,4473
3810,42088,4473
3811,42090,4473
3812,42090,4473
3813,42091,4473
3814,42091,4473
3815,42097,4474
3816,42097,4474
3817,42097,4474
3818,42097,4474
3819,42101,4474
3820,42101,4474
3821,42103,4474
3822,42103,4474
3823,42105,4474
3824,42106,4474
3825,42109,4474
3826,42109,4474
3827,42109,4474
3828,42109,4474
3829,42109,4474
3830,42109,4474
3831,42110,4474
3832,42110,4474
3833,42111,4474
3834,42111,4474
3835,42111,4474
3836,42111,4474
3837,42111,4474
3838,42111,4474
3839,42112,4475
3840,42112,4475
3841,42112,4475
3842,42112,4475
3843,42113,4475
3844,42113,4475
3845,42113,4475
3846,42113,4475
3847,42113,4475
3848,42113,4475
3849,42114,4475
3850,42114,4475
3851,42116,4475
3852,42116,4475
3853,42116,4475
3854,42116,4475
3855,42116,4475
3856,42116,4475
3857,42116,4475
3858,42116,4475
3859,42117,4475
3860,42117,4475
3861,42117,4475
3862,42117,4475
3863,42117,4475
3864,42117,4475
3865,42117,4475
3866,42117,4475
3867,42117,4475
3868,42117,4475
3869,42117,4475
3870,42117,4475
3871,42117,4475
3872,42117,4475
3873,42121,4475
3874,42121,4475
3875,42122,4475
3876,42122,4475
3877,42122,4475
3878,42122,4475
3879,42122,4475
3880,42122,4475
3881,42123,4475
3882,42123,4475
3883,42123,4475
3884,42123,4475
3885,42123,4475
3886,42123,4475
3887,42123,4475
3888,42123,4475
3889,42123,4475
3890,42123,4475
3891,42123,4475
3892,42123,4475
3893,42123,4475
3894,42123,4475
3895,42123,4475
3896,42123,4475
3897,42124,4475
3898,42124,4475
3899,42125,4475
3900,42125,4475
3901,42125,4475
3902,42125,4475
3903,42125,4475
3904,42125,4475
3905,42125,4475
3906,42125,4475
3907,42125,4475
3908,42125,4475
3909,42125,4475
3910,42125,4475
3911,42125,4475
3912,42125,4475
3913,42125,4475
3914,42125,4475
3915,42125,4475
3916,42125,4475
3917,42125,4475
3918,42125,4475
3919,42125,4475
3920,42125,4475
3921,42125,4475
3922,42125,4475
3923,42125,4475
3924,42125,4475
3925,42125,4475
3926,42125,4475
3927,42125,4475
3928,42125,4475
3929,42125,4475
3930,42125,4475
3931,42125,4475
3932,42125,4475
3933,42125,4475
3934,42125,4475
3935,42125,4475
3936,42125,4475
3937,42125,4475
3938,42125,4475
3939,42125,4475
3940,42125,4475
3941,42125,4475
3942,42125,4475
3943,42125,4475
3944,42125,4475
3945,42125,4475
3946,42125,4475
3947,42125,4475
3948,42125,4475
3949,42125,4475
3950,42125,4475
3951,42125,4475
3952,42125,4475
3953,42125,4475
3954,42125,4475
3955,42127,4475
3956,42127,4475
3957,42128,4476
3958,42128,4476
3959,42130,4476
3960,42130,4476
3961,42131,4476
3962,42131,4476
3963,42131,4476
3964,42131,4476
3965,42133,4476
3966,42133,4476
3967,42133,4476
3968,42133,4476
3969,42133,4476
3970,42133,4476
3971,42134,4476
3972,42134,4476
3973,42135,4476
3974,42135,4476
3975,42135,4476
3976,42135,4476
3977,42136,4476
3978,42136,4476
3979,42138,4476
3980,42138,4476
3981,42138,4476
3982,42138,4476
3983,42138,4476
3984,42138,4476
3985,42138,4476
3986,42138,4476
3987,42143,4476
3988,42143,4476
3989,42143,4476
3990,42143,4476
3991,42143,4476
3992,42143,4476
3993,42144,4477
3994,42144,4477
3995,42144,4477
3996,42144,4477
3997,42145,4477
3998,42145,4477
3999,42145,4477
4000,42145,4477
4001,42146,4477
4002,42146,4477
4003,42146,4477
4004,42146,4477
4005,42146,4477
4006,42146,4477
4007,42146,4477
4008,42146,4477
4009,42147,4477
4010,42147,4477
4011,42147,4477
4012,42147,4477
4013,42147,4477
4014,42147,4477
4015,42153,4477
4016,42153,4477
4017,42153,4477
4018,42153,4477
4019,42153,4477
4020,42153,4477
4021,42153,4477
4022,42153,4477
4023,42153,4477
4024,42153,4477
4025,42153,4477
4026,42153,4477
4027,42153,4477
4028,42154,4477
4029,42154,4477
4030,42154,4477
4031,42154,4477
4032,42154,4477
4033,42154,4477
4034,42154,4477
4035,42154,4477
4036,42154,4477
4037,42154,4477
4038,42154,4477
4039,42154,4477
4040,42154,4477
4041,42154,4477
4042,42154,4477
4043,42155,4477
4044,42155,4477
4045,42155,4477
4046,42155,4477
4047,42155,4477
4048,42156,4477
4049,42156,4477
4050,42156,4477
4051,42156,4477
4052,42156,4477
4053,42157,4477
4054,42157,4477
4055,42157,4477
4056,42157,4477
4057,42157,4477
4058,42157,4477
4059,42157,4477
4060,42157,4477
4061,42157,4477
4062,42157,4477
4063,42158,4477
4064,42158,4477
4065,42160,4478
4066,42160,4478
4067,42160,4478
4068,42160,4478
4069,42160,4478
4070,42160,4478
4071,42160,4478
4072,42160,4478
4073,42160,4478
4074,42160,4478
4075,42160,4478
4076,42160,4478
4077,42161,4478
4078,42162,4478
4079,42167,4478
4080,42167,4478
4081,42167,4478
4082,42167,4478
4083,42167,4478
4084,42167,4478
4085,42171,4478
4086,42171,4478
4087,42173,4478
4088,42173,4478
4089,42176,4479
4090,42176,4479
4091,42177,4479
4092,42177,4479
4093,42177,4479
4094,42177,4479
4095,42177,4479
4096,42177,4479
4097,42178,4479
4098,42178,4479
4099,42178,4479
4100,42178,4479
4101,42180,4479
4102,42180,4479
4103,42183,4479
4104,42183,4479
4105,42184,4479
4106,42184,4479
4107,42184,4479
4108,42184,4479
4109,42185,4479
4110,42185,4479
4111,42188,4479
4112,42188,4479
4113,42191,4479
4114,42191,4479
4115,42191,4479
4116,42191,4479
4117,42192,4480
4118,42192,4480
4119,42194,4480
4120,42194,4480
4121,42194,4480
4122,42194,4480
4123,42194,4480
4124,42196,4480
4125,42199,4480
4126,42199,4480
4127,42203,4480
4128,42203,4480
4129,42203,4480
4130,42203,4480
4131,42203,4480
4132,42204,4480
4133,42206,4480
4134,42206,4480
4135,42206,4480
4136,42206,4480
4137,42207,4480
4138,42208,4481
4139,42211,4481
4140,42213,4481
4141,42216,4481
4142,42216,4481
4143,42220,4481
4144,42220,4481
4145,42222,4481
4146,42223,4481
4147,42230,4482
4148,42230,4482
4149,42234,4482
4150,42234,4482
4151,42238,4482
4152,42238,4482
4153,42240,4483
4154,42240,4483
4155,42241,4483
4156,42241,4483
4157,42241,4483
4158,42242,4483
4159,42242,4483
4160,42242,4483
4161,42247,4483
4162,42247,4483
4163,42250,4483
4164,42252,4483
4165,42252,4483
4166,42252,4483
4167,42252,4483
4168,42253,4483
4169,42256,4484
4170,42256,4484
4171,42256,4484
4172,42259,4484
4173,42259,4484
4174,42262,4484
4175,42262,4484
4176,42262,4484
4177,42262,4484
4178,42262,4484
4179,42262,4484
4180,42263,4484
4181,42263,4484
4182,42263,4484
4183,42263,4484
4184,42264,4484
4185,42265,4484
4186,42265,4484
4187,42265,4484
4188,42266,4484
4189,42266,4484
4190,42266,4484
4191,42268,4484
4192,42270,4484
4193,42275,4485
4194,42275,4485
4195,42277,4485
4196,42277,4485
4197,42278,4485
4198,42279,4485
4199,42282,4485
4200,42284,4485
4201,42288,4486
4202,42288,4486
4203,42288,4486
4204,42289,4486
4205,42291,4486
4206,42291,4486
4207,42292,4486
4208,42292,4486
4209,42293,4486
4210,42293,4486
4211,42295,4486
4212,42295,4486
4213,42307,4487
4214,42308,4487
4215,42311,4487
4216,42311,4487
4217,42313,4487
4218,42314,4487
4219,42316,4487
4220,42317,4487
4221,42323,4488
4222,42323,4488
4223,42327,4488
4224,42327,4488
4225,42328,4488
4226,42329,4488
4227,42334,4488
4228,42334,4488
4229,42339,4489
4230,42340,4489
4231,42341,4489
4232,42341,4489
4233,42347,4489
4234,42347,4489
4235,42350,4489
4236,42350,4489
4237,42351,4489
4238,42352,4490
4239,42353,4490
4240,42353,4490
4241,42354,4490
4242,42354,4490
4243,42357,4490
4244,42357,4490
4245,42358,4490
4246,42358,4490
4247,42362,4490
4248,42362,4490
4249,42365,4490
4250,42365,4490
4251,42366,4490
4252,42366,4490
4253,42368,4491
4254,42368,4491
4255,42372,4491
4256,42372,4491
4257,42372,4491
4258,42372,4491
4259,42376,4491
4260,42376,4491
4261,42378,4491
4262,42378,4491
4263,42381,4491
4264,42381,4491
4265,42381,4491
4266,42381,4491
4267,42382,4491
4268,42382,4491
4269,42384,4492
4270,42384,4492
4271,42387,4492
4272,42387,4492
4273,42390,4492
4274,42390,4492
4275,42390,4492
4276,42390,4492
4277,42394,4492
4278,42394,4492
4279,42394,4492
4280,42394,4492
4281,42395,4492
4282,42395,4492
4283,42399,4492
4284,42399,4492
4285,42400,4493
4286,42400,4493
4287,42401,4493
4288,42401,4493
4289,42406,4493
4290,42406,4493
4291,42406,4493
4292,42406,4493
4293,42407,4493
4294,42408,4493
4295,42409,4493
4296,42409,4493
4297,42410,4493
4298,42410,4493
4299,42411,4493
4300,42411,4493
4301,42415,4493
4302,42415,4493
4303,42418,4494
4304,42422,4494
4305,42424,4494
4306,42424,4494
4307,42425,4494
4308,42425,4494
4309,42425,4494
4310,42425,4494
4311,42426,4494
4312,42426,4494
4313,42428,4494
4314,42428,4494
4315,42428,4494
4316,42428,4494
4317,42429,4494
4318,42429,4494
4319,42431,4494
4320,42432,4495
4321,42434,4495
4322,42434,4495
4323,42449,4496
4324,42449,4496
4325,42450,4496
4326,42450,4496
4327,42451,4496
4328,42451,4496
4329,42453,4496
4330,42453,4496
4331,42454,4496
4332,42454,4496
4333,42457,4496
4334,42458,4496
4335,42460,4496
4336,42460,4496
4337,42462,4496
4338,42462,4496
4339,42462,4496
4340,42462,4496
4341,42464,4497
4342,42464,4497
4343,42467,4497
4344,42467,4497
4345,42468,4497
4346,42468,4497
4347,42469,4497
4348,42469,4497
4349,42472,4497
4350,42472,4497
4351,42476,4497
4352,42476,4497
4353,42483,4498
4354,42483,4498
4355,42486,4498
4356,42486,4498
4357,42488,4498
4358,42488,4498
4359,42495,4498
4360,42496,4499
4361,42499,4499
4362,42499,4499
4363,42499,4499
4364,42499,4499
4365,42517,4500
4366,42517,4500
4367,42524,4500
4368,42525,4500
4369,42536,4501
4370,42537,4501
4371,42540,4501
4372,42540,4501
4373,42544,4502
4374,42544,4502
4375,42550,4502
4376,42550,4502
4377,42550,4502
4378,42550,4502
4379,42553,4502
4380,42553,4502
4381,42561,4503
4382,42561,4503
4383,42566,4503
4384,42566,4503
4385,42573,4503
4386,42573,4503
4387,42575,4503
4388,42575,4503
4389,42579,4504
4390,42579,4504
4391,42582,4504
4392,42582,4504
4393,42592,4505
4394,42592,4505
4395,42598,4505
4396,42599,4505
4397,42605,4505
4398,42605,4505
4399,42611,4506
4400,42611,4506
4401,42613,4506
4402,42613,4506
4403,42623,4506
4404,42623,4506
4405,42631,4507
4406,42631,4507
4407,42633,4507
4408,42633,4507
4409,42638,4507
4410,42639,4507
4411,42653,4508
4412,42654,4508
4413,42656,4509
4414,42658,4509
4415,42659,4509
4416,42659,4509
4417,42662,4509
4418,42662,4509
4419,42666,4509
4420,42666,4509
4421,42669,4509
4422,42669,4509
4423,42674,4510
4424,42674,4510
4425,42678,4510
4426,42678,4510
4427,42684,4510
4428,42684,4510
4429,42686,4510
4430,42686,4510
4431,42690,4511
4432,42690,4511
4433,42692,4511
4434,42692,4511
4435,42700,4511
4436,42700,4511
4437,42709,4512
4438,42709,4512
4439,42710,4512
4440,42710,4512
4441,42712,4512
4442,42712,4512
4443,42716,4512
4444,42716,4512
4445,42722,4513
4446,42722,4513
4447,42725,4513
4448,42725,4513
4449,42726,4513
4450,42726,4513
4451,42726,4513
4452,42726,4513
4453,42727,4513
4454,42727,4513
4455,42730,4513
4456,42730,4513
4457,42730,4513
4458,42730,4513
4459,42731,4513
4460,42731,4513
4461,42734,4513
4462,42734,4513
4463,42734,4513
4464,42735,4513
4465,42735,4513
4466,42735,4513
4467,42735,4513
4468,42735,4513
4469,42735,4513
4470,42735,4513
4471,42739,4514
4472,42740,4514
4473,42743,4514
4474,42745,4514
4475,42746,4514
4476,42747,4514
4477,42749,4514
4478,42750,4514
4479,42751,4514
4480,42753,4515
4481,42753,4515
4482,42753,4515
4483,42753,4515
4484,42753,4515
4485,42753,4515
4486,42753,4515
4487,42753,4515
4488,42753,4515
4489,42755,4515
4490,42756,4515
4491,42756,4515
4492,42756,4515
4493,42758,4515
4494,42758,4515
4495,42759,4515
4496,42759,4515
4497,42760,4515
4498,42761,4515
4499,42769,4516
4500,42773,4516
4501,42782,4516
4502,42783,4516
4503,42784,4517
4504,42784,4517
4505,42786,4517
4506,42786,4517
4507,42791,4517
4508,42791,4517
4509,42793,4517
4510,42794,4517
4511,42797,4517
4512,42797,4517
4513,42802,4518
4514,42802,4518
4515,42806,4518
4516,42806,4518
4517,42806,4518
4518,42806,4518
4519,42809,4518
4520,42809,4518
4521,42809,4518
4522,42809,4518
4523,42809,4518
4524,42809,4518
4525,42811,4518
4526,42811,4518
4527,42813,4518
4528,42813,4518
4529,42814,4518
4530,42814,4518
4531,42814,4518
4532,42814,4518
4533,42814,4518
4534,42814,4518
4535,42817,4519
4536,42818,4519
4537,42820,4519
4538,42820,4519
4539,42820,4519
4540,42820,4519
4541,42821,4519
4542,42821,4519
4543,42824,4519
4544,42825,4519
4545,42850,4521
4546,42850,4521
4547,42861,4521
4548,42861,4521
4549,42867,4522
4550,42867,4522
4551,42877,4522
4552,42877,4522
4553,42889,4523
4554,42889,4523
4555,42895,4523
4556,42895,4523
4557,42895,4523
4558,42895,4523
4559,42896,4524
4560,42896,4524
4561,42897,4524
4562,42897,4524
4563,42900,4524
4564,42900,4524
4565,42908,4524
4566,42908,4524
4567,42922,4525
4568,42922,4525
4569,42926,4525
4570,42926,4525
4571,42928,4526
4572,42929,4526
4573,42937,4526
4574,42940,4526
4575,42956,4527
4576,42956,4527
4577,42958,4527
4578,42959,4527
4579,42973,4528
4580,42973,4528
4581,42979,4529
4582,42979,4529
4583,42993,4530
4584,42993,4530
4585,43003,4530
4586,43003,4530
4587,43003,4530
4588,43004,4530
4589,43005,4530
4590,43006,4530
4591,43010,4531
4592,43010,4531
4593,43015,4531
4594,43015,4531
4595,43015,4531
4596,43016,4531
4597,43018,4531
4598,43020,4531
4599,43021,4531
4600,43021,4531
4601,43022,4531
4602,43022,4531
4603,43023,4531
4604,43023,4531
4605,43026,4532
4606,43026,4532
4607,43026,4532
4608,43026,4532
4609,43028,4532
4610,43028,4532
4611,43033,4532
4612,43034,4532
4613,43036,4532
4614,43036,4532
4615,43037,4532
4616,43038,4532
4617,43040,4533
4618,43040,4533
4619,43043,4533
4620,43043,4533
4621,43048,4533
4622,43048,4533
4623,43056,4534
4624,43056,4534
4625,43060,4534
4626,43060,4534
4627,43062,4534
4628,43062,4534
4629,43069,4534
4630,43069,4534
4631,43074,4535
4632,43075,4535
4633,43079,4535
4634,43081,4535
4635,43084,4535
4636,43086,4535
4637,43087,4535
4638,43087,4535
4639,43088,4536
4640,43088,4536
4641,43089,4536
4642,43089,4536
4643,43089,4536
4644,43089,4536
4645,43094,4536
4646,43095,4536
4647,43097,4536
4648,43097,4536
4649,43100,4536
4650,43100,4536
4651,43102,4536
4652,43102,4536
4653,43105,4537
4654,43106,4537
4655,43109,4537
4656,43110,4537
4657,43110,4537
4658,43110,4537
4659,43111,4537
4660,43112,4537
4661,43112,4537
4662,43112,4537
4663,43112,4537
4664,43112,4537
4665,43113,4537
4666,43113,4537
4667,43116,4537
4668,43117,4537
4669,43117,4537
4670,43118,4537
4671,43119,4537
4672,43119,4537
4673,43119,4537
4674,43119,4537
4675,43119,4537
4676,43119,4537
4677,43119,4537
4678,43120,4538
4679,43120,4538
4680,43121,4538
4681,43122,4538
4682,43122,4538
4683,43122,4538
4684,43122,4538
4685,43124,4538
4686,43125,4538
4687,43126,4538
4688,43127,4538
4689,43136,4539
4690,43136,4539
4691,43136,4539
4692,43136,4539
4693,43137,4539
4694,43139,4539
4695,43144,4539
4696,43145,4539
4697,43147,4539
4698,43147,4539
4699,43153,4540
4700,43154,4540
4701,43167,4540
4702,43167,4540
4703,43172,4541
4704,43174,4541
4705,43178,4541
4706,43178,4541
4707,43179,4541
4708,43179,4541
4709,43179,4541
4710,43180,4541
4711,43180,4541
4712,43180,4541
4713,43185,4542
4714,43185,4542
4715,43185,4542
4716,43185,4542
4717,43185,4542
4718,43185,4542
4719,43187,4542
4720,43187,4542
4721,43188,4542
4722,43188,4542
4723,43188,4542
4724,43188,4542
4725,43189,4542
4726,43190,4542
4727,43195,4542
4728,43195,4542
4729,43197,4542
4730,43198,4542
4731,43199,4542
4732,43199,4542
4733,43199,4542
4734,43199,4542
4735,43199,4542
4736,43199,4542
4737,43203,4543
4738,43203,4543
4739,43203,4543
4740,43203,4543
4741,43204,4543
4742,43204,4543
4743,43205,4543
4744,43205,4543
4745,43208,4543
4746,43209,4543
4747,43209,4543
4748,43209,4543
4749,43211,4543
4750,43212,4543
4751,43212,4543
4752,43221,4544
4753,43223,4544
4754,43223,4544
4755,43223,4544
4756,43223,4544
4757,43226,4544
4758,43226,4544
4759,43228,4544
4760,43228,4544
4761,43228,4544
4762,43228,4544
4763,43229,4544
4764,43229,4544
4765,43229,4544
4766,43229,4544
4767,43229,4544
4768,43229,4544
4769,43229,4544
4770,43229,4544
4771,43231,4544
4772,43232,4545
4773,43232,4545
4774,43232,4545
4775,43234,4545
4776,43235,4545
4777,43235,4545
4778,43235,4545
4779,43237,4545
4780,43237,4545
4781,43237,4545
4782,43237,4545
4783,43243,4545
4784,43244,4545
4785,43246,4545
4786,43246,4545
4787,43248,4546
4788,43248,4546
4789,43253,4546
4790,43253,4546
4791,43259,4546
4792,43259,4546
4793,43268,4547
4794,43268,4547
4795,43273,4547
4796,43273,4547
4797,43281,4548
4798,43282,4548
4799,43285,4548
4800,43285,4548
4801,43302,4549
4802,43303,4549
4803,43314,4550
4804,43314,4550
4805,43316,4550
4806,43316,4550
4807,43320,4550
4808,43321,4550
4809,43336,4551
4810,43336,4551
4811,43341,4551
4812,43341,4551
4813,43341,4551
4814,43341,4551
4815,43351,4552
4816,43351,4552
4817,43356,4552
4818,43357,4552
4819,43361,4553
4820,43361,4553
4821,43375,4553
4822,43377,4554
4823,43382,4554
4824,43382,4554
4825,43391,4554
4826,43391,4554
4827,43400,4555
4828,43401,4555
4829,43401,4555
4830,43401,4555
4831,43404,4555
4832,43404,4555
4833,43409,4556
4834,43409,4556
4835,43414,4556
4836,43414,4556
4837,43419,4556
4838,43419,4556
4839,43424,4557
4840,43424,4557
4841,43426,4557
4842,43426,4557
4843,43430,4557
4844,43430,4557
4845,43433,4557
4846,43433,4557
4847,43434,4557
4848,43435,4557
4849,43436,4557
4850,43438,4557
4851,43438,4557
4852,43439,4557
4853,43442,4558
4854,43443,4558
4855,43455,4558
4856,43455,4558
4857,43463,4559
4858,43463,4559
4859,43469,4559
4860,43469,4559
4861,43469,4559
4862,43469,4559
4863,43471,4559
4864,43471,4559
4865,43472,4560
4866,43473,4560
4867,43474,4560
4868,43475,4560
4869,43475,4560
4870,43476,4560
4871,43476,4560
4872,43477,4560
4873,43479,4560
4874,43479,4560
4875,43481,4560
4876,43481,4560
4877,43485,4560
4878,43485,4560
4879,43494,4561
4880,43494,4561
4881,43495,4561
4882,43495,4561
4883,43495,4561
4884,43495,4561
4885,43498,4561
4886,43499,4561
4887,43500,4561
4888,43501,4561
4889,43502,4561
4890,43502,4561
4891,43503,4561
4892,43503,4561
4893,43503,4561
4894,43503,4561
4895,43506,4562
4896,43506,4562
4897,43509,4562
4898,43510,4562
4899,43513,4562
4900,43514,4562
4901,43515,4562
4902,43516,4562
4903,43518,4562
4904,43519,4562
4905,43522,4563
4906,43522,4563
4907,43522,4563
4908,43525,4563
4909,43525,4563
4910,43526,4563
4911,43530,4563
4912,43530,4563
4913,43536,4564
4914,43538,4564
4915,43540,4564
4916,43542,4564
4917,43544,4564
4918,43544,4564
4919,43551,4564
4920,43551,4564
4921,43553,4565
4922,43554,4565
4923,43555,4565
4924,43555,4565
4925,43558,4565
4926,43558,4565
4927,43560,4565
4928,43560,4565
4929,43563,4565
4930,43564,4565
4931,43564,4565
4932,43564,4565
4933,43573,4566
4934,43573,4566
4935,43574,4566
4936,43574,4566
4937,43575,4566
4938,43577,4566
4939,43578,4566
4940,43578,4566
4941,43580,4566
4942,43580,4566
4943,43584,4567
4944,43587,4567
4945,43587,4567
4946,43587,4567
4947,43588,4567
4948,43589,4567
4949,43589,4567
4950,43589,4567
4951,43590,4567
4952,43590,4567
4953,43592,4567
4954,43593,4567
4955,43593,4567
4956,43593,4567
4957,43593,4567
4958,43594,4567
4959,43597,4567
4960,43598,4567
4961,43606,4568
4962,43606,4568
4963,43609,4568
4964,43611,4568
4965,43616,4569
4966,43620,4569
4967,43621,4569
4968,43621,4569
4969,43629,4569
4970,43630,4569
4971,43632,4570
4972,43634,4570
4973,43634,4570
4974,43642,4570
4975,43642,4570
4976,43648,4571
4977,43648,4571
4978,43650,4571
4979,43652,4571
4980,43667,4572
4981,43669,4572
4982,43672,4572
4983,43672,4572
4984,43679,4572
4985,43680,4573
4986,43691,4573
4987,43694,4573
4988,43699,4574
4989,43703,4574
4990,43709,4574
4991,43710,4574
4992,43717,4575
4993,43722,4575
4994,43732,4576
4995,43732,4576
4996,43739,4576
4997,43742,4576
4998,43744,4577
4999,43744,4577
5000,43753,4577
5001,43755,4577
5002,43761,4578
5003,43761,4578
5004,43762,4578
5005,43762,4578
5006,43762,4578
5007,43767,4578
5008,43771,4578
5009,43773,4578
5010,43775,4578
5011,43775,4578
5012,43775,4578
5013,43779,4579
5014,43785,4579
5015,43788,4579
5016,43788,4579
5017,43788,4579
5018,43789,4579
5019,43791,4579
5020,43793,4580
5021,43796,4580
5022,43799,4580
5023,43804,4580
5024,43804,4580
5025,43805,4580
5026,43805,4580
5027,43807,4580
5028,43808,4581
5029,43809,4581
5030,43812,4581
5031,43816,4581
5032,43818,4581
5033,43818,4581
5034,43819,4581
5035,43819,4581
5036,43820,4581
5037,43820,4581
5038,43820,4581
5039,43822,4581
5040,43823,4581
5041,43823,4581
5042,43824,4582
5043,43829,4582
5044,43829,4582
5045,43830,4582
5046,43830,4582
5047,43837,4582
5048,43838,4582
5049,43839,4582
5050,43839,4582
5051,43842,4583
5052,43842,4583
5053,43845,4583
5054,43845,4583
5055,43847,4583
5056,43847,4583
5057,43847,4583
5058,43847,4583
5059,43850,4583
5060,43850,4583
5061,43852,4583
5062,43852,4583
5063,43856,4584
5064,43856,4584
5065,43857,4584
5066,43857,4584
5067,43857,4584
5068,43857,4584
5069,43859,4584
5070,43859,4584
5071,43861,4584
5072,43861,4584
5073,43862,4584
5074,43863,4584
5075,43864,4584
5076,43864,4584
5077,43866,4584
5078,43866,4584
5079,43869,4584
5080,43869,4584
5081,43871,4584
5082,43871,4584
5083,43872,4585
5084,43872,4585
5085,43873,4585
5086,43875,4585
5087,43877,4585
5088,43877,4585
5089,43878,4585
5090,43878,4585
5091,43880,4585
5092,43881,4585
5093,43882,4585
5094,43885,4585
5095,43885,4585
5096,43887,4585
5097,43890,4586
5098,43894,4586
5099,43895,4586
5100,43895,4586
5101,43907,4587
5102,43909,4587
5103,43912,4587
5104,43914,4587
5105,43917,4587
5106,43920,4588
5107,43925,4588
5108,43928,4588
5109,43929,4588
5110,43936,4589
5111,43938,4589
5112,43942,4589
5113,43946,4589
5114,43947,4589
5115,43948,4589
5116,43949,4589
5117,43952,4590
5118,43952,4590
5119,43953,4590
5120,43955,4590
5121,43957,4590
5122,43959,4590
5123,43962,4590
5124,43963,4590
5125,43967,4590
5126,43967,4590
5127,43973,4591
5128,43973,4591
5129,43974,4591
5130,43976,4591
5131,43980,4591
5132,43981,4591
5133,43986,4592
5134,43988,4592
5135,43994,4592
5136,43995,4592
5137,44000,4593
5138,44001,4593
5139,44002,4593
5140,44003,4593
5141,44003,4593
5142,44004,4593
5143,44005,4593
5144,44009,4593
5145,44011,4593
5146,44011,4593
5147,44012,4593
5148,44012,4593
5149,44012,4593
5150,44014,4593
5151,44017,4594
5152,44018,4594
5153,44018,4594
5154,44018,4594
5155,44022,4594
5156,44025,4594
5157,44027,4594
5158,44029,4594
5159,44033,4595
5160,44034,4595
5161,44036,4595
5162,44043,4595
5163,44045,4595
5164,44048,4596
5165,44051,4596
5166,44054,4596
5167,44062,4596
5168,44067,4597
5169,44070,4597
5170,44071,4597
5171,44077,4597
5172,44077,4597
5173,44078,4597
5174,44080,4598
5175,44082,4598
5176,44085,4598
5177,44087,4598
5178,44089,4598
5179,44095,4598
5180,44098,4599
5181,44101,4599
5182,44105,4599
5183,44106,4599
5184,44111,4599
5185,44112,4600
5186,44114,4600
5187,44122,4600
5188,44123,4600
5189,44124,4600
5190,44124,4600
5191,44125,4600
5192,44128,4601
5193,44128,4601
5194,44129,4601
5195,44130,4601
5196,44136,4601
5197,44142,4601
5198,44142,4601
5199,44144,4602
5200,44146,4602
5201,44148,4602
5202,44149,4602
5203,44149,4602
5204,44151,4602
5205,44152,4602
5206,44158,4602
5207,44159,4602
5208,44162,4603
5209,44163,4603
5210,44163,4603
5211,44164,4603
5212,44168,4603
5213,44170,4603
5214,44174,4603
5215,44174,4603
5216,44179,4604
5217,44181,4604
5218,44189,4604
5219,44191,4604
5220,44200,4605
5221,44203,4605
5222,44212,4606
5223,44214,4606
5224,44217,4606
5225,44218,4606
5226,44227,4607
5227,44229,4607
5228,44231,4607
5229,44234,4607
5230,44239,4607
5231,44243,4608
5232,44247,4608
5233,44251,4608
5234,44256,4609
5235,44259,4609
5236,44263,4609
5237,44267,4609
5238,44268,4609
5239,44279,4610
5240,44281,4610
5241,44282,4610
5242,44285,4610
5243,44291,4611
5244,44300,4611
5245,44302,4611
5246,44307,4612
5247,44308,4612
5248,44310,4612
5249,44311,4612
5250,44322,4613
5251,44326,4613
5252,44329,4613
5253,44329,4613
5254,44336,4614
5255,44336,4614
5256,44341,4614
5257,44342,4614
5258,44347,4614
5259,44349,4614
5260,44354,4615
5261,44354,4615
5262,44364,4615
5263,44364,4615
5264,44374,4616
5265,44375,4616
5266,44379,4616
5267,44383,4616
5268,44388,4617
5269,44390,4617
5270,44398,4617
5271,44399,4617
5272,44401,4618
5273,44403,4618
5274,44403,4618
5275,44405,4618
5276,44405,4618
5277,44406,4618
5278,44407,4618
5279,44407,4618
5280,44409,4618
5281,44410,4618
5282,44413,4618
5283,44417,4619
5284,44420,4619
5285,44420,4619
5286,44423,4619
5287,44423,4619
5288,44424,4619
5289,44425,4619
5290,44426,4619
5291,44426,4619
5292,44427,4619
5293,44427,4619
5294,44437,4620
5295,44446,4620
5296,44446,4620
5297,44454,4621
5298,44458,4621
5299,44463,4621
5300,44465,4622
5301,44472,4622
5302,44476,4622
5303,44482,4623
5304,44484,4623
5305,44486,4623
5306,44489,4623
5307,44492,4623
5308,44493,4623
5309,44508,4624
5310,44512,4625
5311,44514,4625
5312,44524,4625
5313,44529,4626
5314,44542,4626
5315,44550,4627
5316,44552,4627
5317,44559,4627
5318,44566,4628
5319,44570,4628
5320,44574,4628
5321,44577,4629
5322,44583,4629
5323,44587,4629
5324,44590,4629
5325,44591,4629
5326,44595,4630
5327,44602,4630
5328,44604,4630
5329,44604,4630
5330,44607,4630
5331,44613,4631
5332,44619,4631
5333,44624,4632
5334,44626,4632
5335,44629,4632
5336,44631,4632
5337,44632,4632
5338,44635,4632
5339,44635,4632
5340,44635,4632
5341,44637,4632
5342,44647,4633
5343,44649,4633
5344,44657,4634
5345,44658,4634
5346,44663,4634
5347,44663,4634
5348,44669,4634
5349,44670,4634
5350,44678,4635
5351,44678,4635
5352,44682,4635
5353,44689,4636
5354,44694,4636
5355,44698,4636
5356,44701,4636
5357,44703,4636
5358,44703,4636
5359,44704,4637
5360,44714,4637
5361,44714,4637
5362,44715,4637
5363,44716,4637
5364,44717,4637
5365,44724,4638
5366,44724,4638
5367,44727,4638
5368,44729,4638
5369,44733,4638
5370,44741,4639
5371,44758,4640
5372,44760,4640
5373,44763,4640
5374,44768,4641
5375,44800,4643
5376,44813,4643
5377,44824,4644
5378,44835,4645
5379,44856,4646
5380,44861,4646
5381,44948,4652
5382,44958,4652
5383,44970,4653
5384,44992,4655
5385,45018,4656
5386,45038,4657
5387,45055,4658
5388,45069,4659
5389,45083,4660
5390,45094,4661
5391,45116,4662
5392,45123,4663
5393,45147,4664
5394,45148,4664
5395,45157,4665
5396,45164,4665
5397,45190,4667
5398,45196,4667
5399,45219,4669
5400,45221,4669
5401,45264,4672
5402,45272,4672
5403,45296,4674
5404,45299,4674
5405,45320,4675
5406,45323,4675
5407,45333,4676
5408,45337,4676
5409,45342,4676
5410,45347,4677
5411,45352,4677
5412,45354,4677
5413,45378,4679
5414,45382,4679
5415,45398,4680
5416,45402,4680
5417,45432,4682
5418,45435,4682
5419,45447,4683
5420,45450,4683
5421,45459,4684
5422,45464,4684
5423,45476,4685
5424,45482,4685
5425,45490,4686
5426,45493,4686
5427,45507,4687
5428,45516,4687
5429,45518,4687
5430,45523,4688
5431,45529,4688
5432,45533,4688
5433,45569,4691
5434,45573,4691
5435,45697,4699
5436,45705,4699
5437,45778,4704
5438,45794,4705
5439,45810,4706
5440,45818,4706
5441,45822,4706
5442,45825,4707
5443,45828,4707
5444,45831,4707
5445,45845,4708
5446,45846,4708
5447,45863,4709
5448,45865,4709
5449,45883,4710
5450,45888,4711
5451,45892,4711
5452,45893,4711
5453,45902,4711
5454,45905,4712
5455,45909,4712
5456,45911,4712
5457,45918,4712
5458,45921,4713
5459,45923,4713
5460,45924,4713
5461,45928,4713
5462,45929,4713
5463,45932,4713
5464,45933,4713
5465,45948,4714
5466,45948,4714
5467,45950,4714
5468,45952,4715
5469,45962,4715
5470,45962,4715
5471,45965,4715
5472,45968,4716
5473,45973,4716
5474,45975,4716
5475,45987,4717
5476,45988,4717
5477,45996,4717
5478,45996,4717
5479,46000,4718
5480,46001,4718
5481,46004,4718
5482,46005,4718
5483,46008,4718
5484,46010,4718
5485,46013,4718
5486,46013,4718
5487,46015,4718
5488,46015,4718
5489,46015,4718
5490,46016,4719
5491,46026,4719
5492,46027,4719
5493,46035,4720
5494,46036,4720
5495,46037,4720
5496,46041,4720
5497,46042,4720
5498,46042,4720
5499,46053,4721
5500,46055,4721
5501,46057,4721
5502,46058,4721
5503,46088,4723
5504,46090,4723
5505,46100,4724
5506,46105,4724
5507,46112,4725
5508,46114,4725
5509,46121,4725
5510,46122,4725
5511,46128,4726
5512,46128,4726
5513,46128,4726
5514,46130,4726
5515,46135,4726
5516,46136,4726
5517,46144,4727
5518,46144,4727
5519,46148,4727
5520,46152,4727
5521,46160,4728
5522,46164,4728
5523,46168,4728
5524,46175,4728
5525,46179,4729
5526,46181,4729
5527,46184,4729
5528,46199,4730
5529,46202,4730
5530,46204,4730
5531,46211,4731
5532,46219,4731
5533,46223,4731
5534,46241,4733
5535,46242,4733
5536,46255,4733
5537,46255,4733
5538,46271,4734
5539,46271,4734
5540,46281,4735
5541,46287,4735
5542,46306,4737
5543,46307,4737
5544,46315,4737
5545,46323,4738
5546,46340,4739
5547,46340,4739
5548,46359,4740
5549,46359,4740
5550,46369,4741
5551,46369,4741
5552,46387,4742
5553,46388,4742
5554,46396,4742
5555,46397,4742
5556,46403,4743
5557,46403,4743
5558,46406,4743
5559,46408,4743
5560,46412,4743
5561,46413,4743
5562,46426,4744
5563,46427,4744
5564,46434,4745
5565,46445,4745
5566,46462,4746
5567,46464,4747
5568,46471,4747
5569,46474,4747
5570,46486,4748
5571,46489,4748
5572,46505,4749
5573,46508,4749
5574,46528,4751
5575,46531,4751
5576,46544,4752
5577,46546,4752
5578,46557,4752
5579,46558,4752
5580,46586,4754
5581,46588,4754
5582,46611,4756
5583,46612,4756
5584,46631,4757
5585,46632,4757
5586,46646,4758
5587,46648,4758
5588,46698,4761
5589,46701,4761
5590,46721,4763
5591,46721,4763
5592,46730,4763
5593,46734,4763
5594,46745,4764
5595,46745,4764
5596,46754,4765
5597,46757,4765
5598,46773,4766
5599,46773,4766
5600,46804,4768
5601,46804,4768
5602,46820,4769
5603,46823,4769
5604,46827,4769
5605,46827,4769
5606,46841,4770
5607,46841,4770
5608,46851,4771
5609,46851,4771
5610,46859,4771
5611,46859,4771
5612,46866,4772
5613,46867,4772
5614,46904,4774
5615,46905,4774
5616,46920,4775
5617,46922,4775
5618,46937,4776
5619,46952,4777
5620,46966,4778
5621,46973,4778
5622,46982,4779
5623,46998,4780
5624,47003,4780
5625,47009,4781
5626,47016,4781
5627,47019,4781
5628,47026,4782
5629,47029,4782
5630,47049,4783
5631,47051,4783
5632,47055,4783
5633,47057,4784
5634,47062,4784
5635,47069,4784
5636,47077,4785
5637,47080,4785
5638,47082,4785
5639,47089,4786
5640,47091,4786
5641,47093,4786
5642,47099,4786
5643,47100,4786
5644,47101,4786
5645,47105,4787
5646,47105,4787
5647,47108,4787
5648,47108,4787
5649,47111,4787
5650,47117,4787
5651,47123,4788
5652,47128,4788
5653,47131,4788
5654,47138,4789
5655,47142,4789
5656,47144,4789
5657,47145,4789
5658,47147,4789
5659,47148,4789
5660,47150,4789
5661,47150,4789
5662,47153,4790
5663,47156,4790
5664,47159,4790
5665,47161,4790
5666,47165,4790
5667,47166,4790
5668,47168,4791
5669,47169,4791
5670,47171,4791
5671,47173,4791
5672,47174,4791
5673,47176,4791
5674,47185,4792
5675,47185,4792
5676,47186,4792
5677,47186,4792
5678,47191,4792
5679,47191,4792
5680,47192,4792
5681,47193,4792
5682,47194,4792
5683,47197,4792
5684,47199,4792
5685,47205,4793
5686,47208,4793
5687,47212,4793
5688,47213,4793
5689,47219,4794
5690,47221,4794
5691,47227,4794
5692,47231,4794
5693,47235,4795
5694,47237,4795
5695,47245,4795
5696,47248,4796
5697,47249,4796
5698,47252,4796
5699,47257,4796
5700,47257,4796
5701,47262,4796
5702,47262,4796
5703,47271,4797
5704,47271,4797
5705,47276,4797
5706,47278,4797
5707,47279,4797
5708,47279,4797
5709,47280,4798
5710,47281,4798
5711,47287,4798
5712,47289,4798
5713,47293,4798
5714,47296,4799
5715,47297,4799
5716,47299,4799
5717,47302,4799
5718,47309,4799
5719,47309,4799
5720,47314,4800
5721,47321,4800
5722,47324,4800
5723,47334,4801
5724,47339,4801
5725,47348,4802
5726,47352,4802
5727,47356,4802
5728,47363,4803
5729,47396,4805
5730,47398,4805
5731,47433,4807
5732,47439,4807
5733,47478,4810
5734,47484,4810
5735,47505,4812
5736,47508,4812
5737,47592,4817
5738,47595,4817
5739,47649,4821
5740,47656,4821
5741,47757,4827
5742,47759,4827
5743,47810,4831
5744,47815,4831
5745,47858,4834
5746,47861,4834
5747,47869,4834
5748,47877,4835
5749,47941,4839
5750,47955,4840
5751,48015,4843
5752,48028,4844
5753,48252,4858
5754,48258,4859
5755,48315,4862
5756,48330,4863
5757,48407,4868
5758,48419,4869
5759,48691,4886
5760,48705,4887
5761,48769,4891
5762,48775,4891
5763,48816,4894
5764,48823,4894
5765,48862,4896
5766,48877,4897
5767,48973,4903
5768,48979,4904
5769,49025,4907
5770,49027,4907
5771,49044,4908
5772,49049,4908
5773,49075,4910
5774,49081,4910
5775,49106,4912
5776,49110,4912
5777,49200,4918
5778,49205,4918
5779,49220,4919
5780,49225,4919
5781,49231,4919
5782,49245,4920
5783,49253,4921
5784,49257,4921
5785,49291,4923
5786,49298,4924
5787,49357,4927
5788,49363,4928
5789,49407,4930
5790,49421,4931
5791,49442,4933
5792,49451,4933
5793,49469,4934
5794,49474,4935
5795,49481,4935
5796,49484,4935
5797,49495,4936
5798,49500,4936
5799,49511,4937
5800,49513,4937
5801,49525,4938
5802,49528,4938
5803,49575,4941
5804,49581,4941
5805,49669,4947
5806,49670,4947
5807,49787,4954
5808,49789,4954
5809,49829,4957
5810,49834,4957
5811,49843,4958
5812,49848,4958
5813,49941,4964
5814,49946,4964
5815,49954,4965
5816,49958,4965
5817,49974,4966
5818,49978,4966
5819,49996,4967
5820,50004,4968
5821,50026,4969
5822,50035,4970
5823,50101,4974
5824,50101,4974
5825,50115,4975
5826,50118,4975
5827,50136,4976
5828,50138,4976
5829,50165,4978
5830,50168,4978
5831,50181,4979
5832,50186,4979
5833,50191,4979
5834,50193,4980
5835,50201,4980
5836,50204,4980
5837,50217,4981
5838,50219,4981
5839,50221,4981
5840,50225,4982
5841,50239,4982
5842,50239,4982
5843,50248,4983
5844,50251,4983
5845,50262,4984
5846,50262,4984
5847,50287,4985
5848,50287,4985
5849,50291,4986
5850,50295,4986
5851,50307,4987
5852,50308,4987
5853,50315,4987
5854,50320,4988
5855,50326,4988
5856,50328,4988
5857,50328,4988
5858,50329,4988
5859,50333,4988
5860,50333,4988
5861,50343,4989
5862,50350,4989
5863,50356,4990
5864,50358,4990
5865,50362,4990
5866,50363,4990
5867,50381,4991
5868,50382,4991
5869,50397,4992
5870,50399,4992
5871,50409,4993
5872,50410,4993
5873,50423,4994
5874,50423,4994
5875,50447,4995
5876,50448,4996
5877,50455,4996
5878,50459,4996
5879,50464,4997
5880,50464,4997
5881,50469,4997
5882,50470,4997
5883,50483,4998
5884,50485,4998
5885,50495,4998
5886,50499,4999
5887,50518,5000
5888,50520,5000
5889,50525,5000
5890,50528,5001
5891,50541,5001
5892,50541,5001
5893,50546,5002
5894,50550,5002
5895,50555,5002
5896,50555,5002
5897,50562,5003
5898,50565,5003
5899,50571,5003
5900,50571,5003
5901,50573,5003
5902,50577,5004
5903,50585,5004
5904,50586,5004
5905,50588,5004
5906,50590,5004
5907,50591,5004
5908,50592,5005
5909,50598,5005
5910,50600,5005
5911,50604,5005
5912,50605,5005
5913,50607,5005
5914,50610,5006
5915,50615,5006
5916,50615,5006
5917,50615,5006
5918,50615,5006
5919,50618,5006
5920,50619,5006
5921,50621,5006
5922,50625,5007
5923,50628,5007
5924,50629,5007
5925,50630,5007
5926,50633,5007
5927,50635,5007
5928,50636,5007
5929,50637,5007
5930,50637,5007
5931,50642,5008
5932,50644,5008
5933,50646,5008
5934,50651,5008
5935,50653,5008
5936,50653,5008
5937,50653,5008
5938,50653,5008
5939,50653,5008
5940,50653,5008
5941,50659,5009
5942,50660,5009
5943,50663,5009
5944,50663,5009
5945,50663,5009
5946,50663,5009
5947,50664,5009
5948,50668,5009
5949,50669,5009
5950,50669,5009
5951,50670,5009
5952,50670,5009
5953,50671,5009
5954,50671,5009
5955,50671,5009
5956,50671,5009
5957,50675,5010
5958,50675,5010
5959,50678,5010
5960,50679,5010
5961,50680,5010
5962,50681,5010
5963,50683,5010
5964,50684,5010
5965,50688,5011
5966,50688,5011
5967,50689,5011
5968,50694,5011
5969,50696,5011
5970,50697,5011
5971,50698,5011
5972,50698,5011
5973,50698,5011
5974,50698,5011
5975,50699,5011
5976,50699,5011
5977,50701,5011
5978,50703,5011
5979,50716,5012
5980,50718,5012
5981,50727,5013
5982,50730,5013
5983,50732,5013
5984,50733,5013
5985,50734,5013
5986,50735,5013
5987,50739,5014
5988,50740,5014
5989,50741,5014
5990,50741,5014
5991,50744,5014
5992,50745,5014
5993,50747,5014
5994,50748,5014
5995,50748,5014
5996,50750,5014
5997,50751,5014
5998,50751,5014
5999,50751,5014
6000,50753,5015
6001,50754,5015
6002,50754,5015
6003,50754,5015
6004,50755,5015
6005,50757,5015
6006,50759,5015
6007,50763,5015
6008,50765,5015
6009,50767,5015
6010,50767,5015
6011,50767,5015
6012,50769,5016
6013,50772,5016
6014,50773,5016
6015,50774,5016
6016,50774,5016
6017,50779,5016
6018,50779,5016
6019,50780,5016
6020,50783,5016
6021,50784,5017
6022,50789,5017
6023,50789,5017
6024,50790,5017
6025,50790,5017
6026,50792,5017
6027,50792,5017
6028,50795,5017
6029,50796,5017
6030,50797,5017
6031,50800,5018
6032,50805,5018
6033,50806,5018
6034,50809,5018
6035,50812,5018
6036,50815,5018
6037,50817,5019
6038,50819,5019
6039,50821,5019
6040,50822,5019
6041,50823,5019
6042,50823,5019
6043,50825,5019
6044,50828,5019
6045,50829,5019
6046,50830,5019
6047,50832,5020
6048,50835,5020
6049,50835,5020
6050,50838,5020
6051,50839,5020
6052,50849,5021
6053,50849,5021
6054,50851,5021
6055,50853,5021
6056,50865,5022
6057,50865,5022
6058,50871,5022
6059,50872,5022
6060,50875,5022
6061,50877,5022
6062,50884,5023
6063,50884,5023
6064,50886,5023
6065,50886,5023
6066,50887,5023
6067,50887,5023
6068,50893,5023
6069,50896,5024
6070,50898,5024
6071,50899,5024
6072,50915,5025
6073,50915,5025
6074,50920,5025
6075,50928,5026
6076,50946,5027
6077,50948,5027
6078,50972,5028
6079,50973,5028
6080,50978,5029
6081,50979,5029
6082,50983,5029
6083,50983,5029
6084,50991,5029
6085,50993,5030
6086,50999,5030
6087,51005,5030
6088,51009,5031
6089,51012,5031
6090,51021,5031
6091,51021,5031
6092,51026,5032
6093,51033,5032
6094,51048,5033
6095,51049,5033
6096,51052,5033
6097,51058,5034
6098,51061,5034
6099,51065,5034
6100,51070,5034
6101,51075,5035
6102,51080,5035
6103,51082,5035
6104,51086,5035
6105,51090,5036
6106,51107,5037
6107,51110,5037
6108,51117,5037
6109,51118,5037
6110,51120,5038
6111,51120,5038
6112,51123,5038
6113,51129,5038
6114,51134,5038
6115,51136,5039
6116,51149,5039
6117,51150,5039
6118,51174,5041
6119,51177,5041
6120,51193,5042
6121,51196,5042
6122,51208,5043
6123,51209,5043
6124,51215,5043
6125,51216,5044
6126,51219,5044
6127,51225,5044
6128,51228,5044
6129,51233,5045
6130,51234,5045
6131,51242,5045
6132,51243,5045
6133,51245,5045
6134,51249,5046
6135,51282,5048
6136,51284,5048
6137,51288,5048
6138,51307,5049
6139,51320,5050
6140,51328,5051
6141,51336,5051
6142,51341,5051
6143,51353,5052
6144,51365,5053
6145,51368,5053
6146,51370,5053
6147,51375,5053
6148,51378,5054
6149,51384,5054
6150,51397,5055
6151,51398,5055
6152,51405,5055
6153,51408,5056
6154,51413,5056
6155,51414,5056
6156,51423,5056
6157,51423,5056
6158,51428,5057
6159,51429,5057
6160,51433,5057
6161,51434,5057
6162,51435,5057
6163,51440,5058
6164,51444,5058
6165,51445,5058
6166,51448,5058
6167,51448,5058
6168,51450,5058
6169,51452,5058
6170,51455,5058
6171,51455,5058
6172,51455,5058
6173,51457,5059
6174,51461,5059
6175,51462,5059
6176,51462,5059
6177,51463,5059
6178,51464,5059
6179,51465,5059
6180,51469,5059
6181,51470,5059
6182,51471,5059
6183,51472,5060
6184,51472,5060
6185,51472,5060
6186,51472,5060
6187,51473,5060
6188,51473,5060
6189,51474,5060
6190,51474,5060
6191,51477,5060
6192,51480,5060
6193,51483,5060
6194,51483,5060
6195,51492,5061
6196,51492,5061
6197,51498,5061
6198,51499,5061
6199,51507,5062
6200,51507,5062
6201,51525,5063
6202,51526,5063
6203,51538,5064
6204,51538,5064
6205,51552,5065
6206,51553,5065
6207,51572,5066
6208,51572,5066
6209,51605,5068
6210,51605,5068
6211,51643,5070
6212,51643,5070
6213,51692,5073
6214,51692,5073
6215,51747,5077
6216,51747,5077
6217,51788,5079
6218,51788,5079
6219,51822,5081
6220,51822,5081
6221,51867,5084
6222,51867,5084
6223,51882,5085
6224,51889,5086
6225,51920,5088
6226,51922,5088
6227,51935,5088
6228,51938,5089
6229,51961,5090
6230,51961,5090
6231,51979,5091
6232,51983,5091
6233,52011,5093
6234,52014,5093
6235,52048,5096
6236,52048,5096
6237,52073,5097
6238,52083,5098
6239,52138,5101
6240,52165,5103
6241,52192,5105
6242,52207,5105
6243,52239,5107
6244,52241,5108
6245,52255,5108
6246,52262,5109
6247,52283,5110
6248,52288,5111
6249,52320,5113
6250,52330,5113
6251,52341,5114
6252,52345,5114
6253,52387,5117
6254,52398,5117
6255,52412,5118
6256,52413,5118
6257,52448,5121
6258,52455,5121
6259,52475,5122
6260,52479,5122
6261,52505,5124
6262,52509,5124
6263,52531,5126
6264,52541,5126
6265,52560,5128
6266,52585,5129
6267,52600,5130
6268,52609,5131
6269,52630,5132
6270,52635,5132
6271,52662,5134
6272,52669,5134
6273,52729,5138
6274,52741,5139
6275,52770,5141
6276,52783,5141
6277,52864,5147
6278,52869,5147
6279,52882,5148
6280,52885,5148
6281,52906,5149
6282,52913,5150
6283,52927,5150
6284,52930,5151
6285,52945,5152
6286,52950,5152
6287,52958,5152
6288,52959,5152
6289,52966,5153
6290,52967,5153
6291,52998,5155
6292,52999,5155
6293,53026,5157
6294,53026,5157
6295,53051,5158
6296,53053,5158
6297,53069,5159
6298,53074,5160
6299,53096,5161
6300,53096,5161
6301,53144,5164
6302,53145,5164
6303,53171,5166
6304,53171,5166
6305,53189,5167
6306,53191,5167
6307,53258,5171
6308,53259,5171
6309,53277,5172
6310,53279,5172
6311,53312,5175
6312,53314,5175
6313,53342,5176
6314,53344,5177
6315,53358,5177
6316,53361,5178
6317,53374,5178
6318,53375,5178
6319,53386,5179
6320,53387,5179
6321,53411,5181
6322,53411,5181
6323,53435,5182
6324,53437,5182
6325,53452,5183
6326,53457,5184
6327,53471,5184
6328,53471,5184
6329,53481,5185
6330,53481,5185
6331,53492,5186
6332,53492,5186
6333,53503,5186
6334,53505,5187
6335,53521,5188
6336,53521,5188
6337,53564,5190
6338,53568,5191
6339,53607,5193
6340,53607,5193
6341,53630,5194
6342,53630,5194
6343,53647,5195
6344,53647,5195
6345,53681,5198
6346,53681,5198
6347,53697,5199
6348,53698,5199
6349,53710,5199
6350,53710,5199
6351,53726,5200
6352,53729,5201
6353,53742,5201
6354,53745,5202
6355,53749,5202
6356,53753,5202
6357,53775,5203
6358,53777,5204
6359,53805,5205
6360,53806,5205
6361,53831,5207
6362,53833,5207
6363,53869,5209
6364,53869,5209
6365,53888,5211
6366,53892,5211
6367,53945,5214
6368,53956,5215
6369,54015,5218
6370,54017,5219
6371,54064,5222
6372,54066,5222
6373,54099,5224
6374,54108,5224
6375,54160,5228
6376,54161,5228
6377,54182,5229
6378,54186,5229
6379,54243,5233
6380,54243,5233
6381,54358,5240
6382,54371,5241
6383,54396,5242
6384,54402,5243
6385,54434,5245
6386,54440,5245
6387,54460,5246
6388,54462,5246
6389,54506,5249
6390,54506,5249
6391,54535,5251
6392,54537,5251
6393,54553,5252
6394,54556,5252
6395,54571,5253
6396,54576,5254
6397,54603,5255
6398,54605,5255
6399,54619,5256
6400,54622,5256
6401,54655,5258
6402,54661,5259
6403,54684,5260
6404,54684,5260
6405,54699,5261
6406,54699,5261
6407,54716,5262
6408,54716,5262
6409,54726,5263
6410,54726,5263
6411,54734,5263
6412,54734,5263
6413,54746,5264
6414,54746,5264
6415,54757,5265
6416,54757,5265
6417,54771,5266
6418,54771,5266
6419,54786,5267
6420,54786,5267
6421,54806,5268
6422,54806,5268
6423,54828,5269
6424,54829,5269
6425,54844,5270
6426,54844,5270
6427,54888,5273
6428,54888,5273
6429,54898,5274
6430,54901,5274
6431,54923,5275
6432,54923,5275
6433,54931,5276
6434,54931,5276
6435,54948,5277
6436,54949,5277
6437,54968,5278
6438,54968,5278
6439,55004,5280
6440,55008,5281
6441,55038,5282
6442,55038,5282
6443,55062,5284
6444,55062,5284
6445,55091,5286
6446,55091,5286
6447,55099,5286
6448,55106,5287
6449,55116,5287
6450,55117,5287
6451,55134,5288
6452,55139,5289
6453,55150,5289
6454,55153,5290
6455,55166,5290
6456,55167,5290
6457,55188,5292
6458,55189,5292
6459,55202,5293
6460,55202,5293
6461,55216,5294
6462,55216,5294
6463,55228,5294
6464,55228,5294
6465,55241,5295
6466,55241,5295
6467,55245,5295
6468,55245,5295
6469,55252,5296
6470,55258,5296
6471,55261,5296
6472,55261,5296
6473,55269,5297
6474,55271,5297
6475,55278,5297
6476,55279,5297
6477,55280,5298
6478,55280,5298
6479,55285,5298
6480,55285,5298
6481,55287,5298
6482,55287,5298
6483,55288,5298
6484,55288,5298
6485,55289,5298
6486,55289,5298
6487,55290,5298
6488,55290,5298
6489,55295,5298
6490,55295,5298
6491,55297,5299
6492,55298,5299
6493,55302,5299
6494,55303,5299
6495,55304,5299
6496,55305,5299
6497,55332,5301
6498,55332,5301
6499,55340,5301
6500,55341,5301
6501,55343,5301
6502,55343,5301
6503,55349,5302
6504,55349,5302
6505,55350,5302
6506,55350,5302
6507,55399,5305
6508,55399,5305
6509,55411,5306
6510,55412,5306
6511,55415,5306
6512,55416,5306
6513,55433,5307
6514,55433,5307
6515,55436,5307
6516,55437,5307
6517,55441,5308
6518,55441,5308
6519,55441,5308
6520,55442,5308
6521,55444,5308
6522,55444,5308
6523,55445,5308
6524,55445,5308
6525,55450,5308
6526,55450,5308
6527,55454,5308
6528,55455,5308
6529,55458,5309
6530,55459,5309
6531,55462,5309
6532,55462,5309
6533,55469,5309
6534,55469,5309
6535,55474,5310
6536,55477,5310
6537,55477,5310
6538,55477,5310
6539,55478,5310
6540,55478,5310
6541,55480,5310
6542,55480,5310
6543,55481,5310
6544,55481,5310
6545,55482,5310
6546,55482,5310
6547,55482,5310
6548,55482,5310
6549,55484,5310
6550,55484,5310
6551,55484,5310
6552,55484,5310
6553,55492,5311
6554,55492,5311
6555,55524,5313
6556,55524,5313
6557,55524,5313
6558,55524,5313
6559,55524,5313
6560,55524,5313
6561,55527,5313
6562,55527,5313
6563,55529,5313
6564,55529,5313
6565,55530,5313
6566,55530,5313
6567,55532,5313
6568,55532,5313
6569,55535,5313
6570,55535,5313
6571,55536,5314
6572,55536,5314
6573,55540,5314
6574,55540,5314
6575,55546,5314
6576,55546,5314
6577,55547,5314
6578,55547,5314
6579,55549,5314
6580,55549,5314
6581,55554,5315
6582,55554,5315
6583,55554,5315
6584,55554,5315
6585,55558,5315
6586,55558,5315
6587,55565,5315
6588,55565,5315
6589,55568,5316
6590,55568,5316
6591,55570,5316
6592,55574,5316
6593,55580,5316
6594,55580,5316
6595,55584,5317
6596,55584,5317
6597,55590,5317
6598,55591,5317
6599,55591,5317
6600,55593,5317
6601,55595,5317
6602,55595,5317
6603,55615,5318
6604,55616,5319
6605,55625,5319
6606,55625,5319
6607,55639,5320
6608,55639,5320
6609,55665,5322
6610,55666,5322
6611,55673,5322
6612,55673,5322
6613,55688,5323
6614,55688,5323
6615,55701,5324
6616,55701,5324
6617,55707,5324
6618,55711,5324
6619,55731,5326
6620,55733,5326
6621,55740,5326
6622,55741,5326
6623,55745,5327
6624,55747,5327
6625,55759,5327
6626,55761,5328
6627,55779,5329
6628,55784,5329
6629,55808,5331
6630,55813,5331
6631,55826,5332
6632,55829,5332
6633,55850,5333
6634,55854,5333
6635,55864,5334
6636,55876,5335
6637,55881,5335
6638,55886,5335
6639,55891,5336
6640,55909,5337
6641,55934,5338
6642,55938,5339
6643,55948,5339
6644,55954,5340
6645,55966,5340
6646,55966,5340
6647,55976,5341
6648,55978,5341
6649,56030,5344
6650,56030,5344
6651,56062,5346
6652,56065,5347
6653,56098,5349
6654,56104,5349
6655,56143,5351
6656,56144,5352
6657,56170,5353
6658,56172,5353
6659,56267,5359
6660,56269,5359
6661,56288,5361
6662,56288,5361
6663,56325,5363
6664,56326,5363
6665,56349,5364
6666,56351,5364
6667,56372,5366
6668,56373,5366
6669,56387,5367
6670,56392,5367
6671,56397,5367
6672,56399,5367
6673,56415,5368
6674,56417,5369
6675,56421,5369
6676,56426,5369
6677,56428,5369
6678,56433,5370
6679,56442,5370
6680,56444,5370
6681,56457,5371
6682,56460,5371
6683,56469,5372
6684,56473,5372
6685,56510,5374
6686,56511,5374
6687,56524,5375
6688,56524,5375
6689,56535,5376
6690,56538,5376
6691,56556,5377
6692,56556,5377
6693,56580,5379
6694,56580,5379
6695,56582,5379
6696,56584,5379
6697,56634,5382
6698,56635,5382
6699,56641,5383
6700,56641,5383
6701,56643,5383
6702,56644,5383
6703,56646,5383
6704,56648,5383
6705,56664,5384
6706,56664,5384
6707,56668,5384
6708,56671,5384
6709,56681,5385
6710,56686,5385
6711,56688,5386
6712,56689,5386
6713,56693,5386
6714,56700,5386
6715,56710,5387
6716,56717,5387
6717,56732,5388
6718,56734,5388
6719,56743,5389
6720,56743,5389
6721,56755,5390
6722,56762,5390
6723,56782,5391
6724,56798,5392
6725,56801,5393
6726,56805,5393
6727,56805,5393
6728,56807,5393
6729,56824,5394
6730,56824,5394
6731,56857,5396
6732,56860,5396
6733,56900,5399
6734,56903,5399
6735,56907,5399
6736,56910,5399
6737,56923,5400
6738,56923,5400
6739,56928,5401
6740,56929,5401
6741,56933,5401
6742,56934,5401
6743,56942,5401
6744,56942,5401
6745,56942,5401
6746,56942,5401
6747,56943,5401
6748,56947,5402
6749,56953,5402
6750,56955,5402
6751,56957,5402
6752,56961,5403
6753,56969,5403
6754,56971,5403
6755,56980,5404
6756,56982,5404
6757,56985,5404
6758,56987,5404
6759,56992,5405
6760,56992,5405
6761,56996,5405
6762,56996,5405
6763,57007,5405
6764,57009,5406
6765,57020,5406
6766,57020,5406
6767,57031,5407
6768,57046,5408
6769,57055,5408
6770,57065,5409
6771,57079,5410
6772,57083,5410
6773,57092,5411
6774,57097,5411
6775,57100,5411
6776,57106,5412
6777,57106,5412
6778,57109,5412
6779,57110,5412
6780,57110,5412
6781,57113,5412
6782,57113,5412
6783,57120,5413
6784,57120,5413
6785,57124,5413
6786,57124,5413
6787,57126,5413
6788,57130,5413
6789,57130,5413
6790,57133,5413
6791,57135,5413
6792,57139,5414
6793,57163,5415
6794,57166,5415
6795,57171,5416
6796,57173,5416
6797,57197,5417
6798,57200,5418
6799,57206,5418
6800,57207,5418
6801,57221,5419
6802,57225,5419
6803,57252,5421
6804,57261,5421
6805,57302,5424
6806,57309,5424
6807,57340,5426
6808,57348,5427
6809,57355,5427
6810,57355,5427
6811,57365,5428
6812,57366,5428
6813,57375,5428
6814,57375,5428
6815,57389,5429
6816,57390,5429
6817,57402,5430
6818,57402,5430
6819,57429,5432
6820,57430,5432
6821,57439,5432
6822,57441,5433
6823,57455,5433
6824,57455,5433
6825,57458,5434
6826,57458,5434
6827,57466,5434
6828,57467,5434
6829,57483,5435
6830,57486,5435
6831,57519,5437
6832,57519,5437
6833,57522,5438
6834,57522,5438
6835,57525,5438
6836,57527,5438
6837,57541,5439
6838,57543,5439
6839,57575,5441
6840,57576,5441
6841,57625,5444
6842,57628,5444
6843,57661,5446
6844,57662,5446
6845,57670,5447
6846,57673,5447
6847,57708,5449
6848,57708,5449
6849,57712,5450
6850,57712,5450
6851,57721,5450
6852,57723,5450
6853,57736,5451
6854,57739,5451
6855,57749,5452
6856,57749,5452
6857,57750,5452
6858,57752,5452
6859,57753,5452
6860,57755,5452
6861,57756,5452
6862,57756,5452
6863,57757,5452
6864,57757,5452
6865,57757,5452
6866,57757,5452
6867,57758,5452
6868,57759,5452
6869,57760,5453
6870,57760,5453
6871,57762,5453
6872,57764,5453
6873,57764,5453
6874,57764,5453
6875,57765,5453
6876,57765,5453
6877,57765,5453
6878,57765,5453
6879,57765,5453
6880,57766,5453
6881,57766,5453
6882,57766,5453
6883,57766,5453
6884,57766,5453
6885,57766,5453
6886,57766,5453
6887,57766,5453
6888,57766,5453
6889,57766,5453
6890,57766,5453
6891,57767,5453
6892,57772,5453
6893,57774,5453
6894,57774,5453
6895,57775,5453
6896,57775,5453
6897,57781,5454
6898,57781,5454
6899,57792,5455
6900,57792,5455
6901,57795,5455
6902,57795,5455
6903,57796,5455
6904,57797,5455
6905,57797,5455
6906,57800,5455
6907,57803,5455
6908,57804,5455
6909,57805,5455
6910,57805,5455
6911,57807,5455
6912,57807,5455
6913,57809,5456
6914,57810,5456
6915,57818,5456
6916,57818,5456
6917,57821,5456
6918,57823,5456
6919,57832,5457
6920,57832,5457
6921,57845,5458
6922,57845,5458
6923,57848,5458
6924,57850,5458
6925,57852,5458
6926,57855,5458
6927,57869,5459
6928,57869,5459
6929,57884,5460
6930,57885,5460
6931,57887,5460
6932,57887,5460
6933,57901,5461
6934,57901,5461
6935,57905,5462
6936,57907,5462
6937,57913,5462
6938,57913,5462
6939,57913,5462
6940,57915,5462
6941,57917,5462
6942,57917,5462
6943,57917,5462
6944,57917,5462
6945,57917,5462
6946,57917,5462
6947,57919,5462
6948,57919,5462
6949,57923,5463


==> mem_decomm_iou_3.txt <==
thresh,mem,iou
0.0,2297.96,0.373109
0.01,2064.0,0.373109
0.05,1925.14,0.37278
0.1,1884.30,0.37133
0.2,1840.36,0.3677969
0.3,1828.02,0.366029
0.4,1828.46,0.366163
0.5,1825.63,0.366044
0.6,1828.30,0.3660433


==> noise_both_per_class.txt <==
noise,void,sky,building,road,sidewalk,fence,veg,pole,car,sign,ped,bike,marking,reserved1,reserved2,light
00.0,0.000,0.389,0.891,0.760,0.811,0.000,0.605,0.5,0.577,0.515,0.058,0.037,0.476,0.000,0.000,0.462
10.0,0.000,0.363,0.887,0.753,0.802,0.000,0.591,0.260,0.562,0.444,0.059,0.063,0.455,0.000,0.000,0.427
20.0,0.000,0.307,0.880,0.746,0.787,0.000,0.572,0.182,0.548,0.367,0.056,0.011,0.426,0.000,0.000,0.350
30.0,0.000,0.241,0.871,0.740,0.765,0.000,0.550,0.128,0.539,0.296,0.052,0.013,0.399,0.000,0.000,0.271
40.0,0.000,0.177,0.862,0.733,0.737,0.000,0.531,0.089,0.517,0.226,0.049,0.013,0.374,0.000,0.000,0.188
50.0,0.000,0.131,0.854,0.724,0.708,0.000,0.509,0.065,0.499,0.160,0.046,0.011,0.355,0.000,0.000,0.113
60.0,0.000,0.099,0.845,0.716,0.681,0.000,0.490,0.050,0.479,0.107,0.043,0.014,0.343,0.000,0.000,0.041
70.0,0.000,0.078,0.837,0.707,0.653,0.000,0.462,0.039,0.463,0.053,0.039,0.027,0.334,0.000,0.000,0.000
80.0,0.000,0.064,0.828,0.699,0.619,0.000,0.449,0.032,0.446,0.025,0.037,0.037,0.328,0.000,0.000,0.000
90.0,0.000,0.052,0.819,0.690,0.583,0.000,0.426,0.026,0.426,0.013,0.035,0.050,0.321,0.000,0.000,0.000
100,0.000,0.043,0.809,0.681,0.545,0.000,0.409,0.022,0.405,0.009,0.032,0.040,0.314,0.000,0.000,0.000


==> texsize_iou.txt <==
tex_size, mean_iou, curb, fence, wall, parking, road, sidewalk, building, marking, terrain, vegetation, billboard, basin, camera, manhole, light, pole, sign, trash, bike, car
512, 0.2566, 0.011,0.466,0.426,0.075,0.445,0.158,0.872,0.041,0.541,0.707,0.000,0.055,0.000,0.078,0.000,0.043,0.227,0.075,0.337,0.576
1024,  0.3212,  0.063,0.479,0.464,0.073,0.448,0.165,0.895,0.032,0.552,0.800,0.509,0.104,0.000,0.143,0.000,0.081,0.320,0.159,0.466,0.670
2048, 0.3397, 0.114,0.495,0.547,0.113,0.452,0.168,0.904,0.056,0.556,0.835,0.555,0.102,0.000,0.152,0.003,0.194,0.217,0.120,0.498,0.716
3071, 0.3584, 0.121,0.507,0.571,0.143,0.453,0.168,0.906,0.051,0.561,0.844,0.714,0.102,0.000,0.146,0.024,0.201,0.307,0.114,0.508,0.730
4096,  0.3624,0.121,0.503,0.574,0.151,0.453,0.167,0.906,0.061,0.560,0.842,0.691,0.103,0.000,0.139,0.074,0.216,0.334,0.115,0.508,0.731
5120, 0.35844, 0.120,0.507,0.571,0.143,0.453,0.168,0.906,0.051,0.561,0.844,0.714,0.101,0.000,0.146,0.024,0.201,0.307,0.114,0.508,0.730
6144,   0.3555, 0.121,0.505,0.564,0.146,0.453,0.168,0.906,0.053,0.562,0.844,0.674,0.103,0.000,0.142,0.023,0.208,0.286,0.113,0.507,0.732
7168, 0.358977, 0.120,0.507,0.569,0.144,0.453,0.168,0.906,0.045,0.562,0.845,0.702,0.102,0.000,0.143,0.036,0.209,0.316,0.111,0.511,0.732
8192, 0.35982,  0.121,0.506,0.569,0.147,0.454,0.168,0.906,0.049,0.562,0.845,0.704,0.103,0.000,0.143,0.023,0.213,0.329,0.112,0.512,0.732
9216, 0.3608, 0.121,0.508,0.570,0.147,0.453,0.167,0.906,0.054,0.562,0.845,0.727,0.103,0.000,0.144,0.013,0.213,0.328,0.112,0.509,0.733
10240, 0.36230, 0.121,0.510,0.572,0.148,0.453,0.168,0.906,0.056,0.562,0.846,0.734,0.105,0.000,0.144,0.019,0.208,0.338,0.110,0.512,0.733
11264, 0.36077, 0.121,0.508,0.572,0.144,0.454,0.168,0.907,0.053,0.563,0.845,0.714,0.104,0.000,0.142,0.020,0.212,0.333,0.114,0.511,0.732
12288, 0.361992, 0.121,0.507,0.572,0.145,0.454,0.168,0.906,0.052,0.563,0.846,0.725,0.104,0.000,0.143,0.023,0.208,0.333,0.128,0.511,0.733


==> timings_with_decom_4k.txt <==
iter,ms
0,58
1,17
2,19
3,476
4,67
5,49
6,28
7,41
8,30
9,42
10,28
11,37
12,28
13,33
14,28
15,26
16,29
17,35
18,28
19,28
20,29
21,33
22,32
23,27
24,39
25,29
26,33
27,32
28,33
29,32
30,32
31,31
32,30
33,35
34,31
35,30
36,28
37,34
38,38
39,28
40,31
41,54
42,30
43,30
44,31
45,54
46,29
47,30
48,31
49,28
50,31
51,35
52,29
53,28
54,30
55,29
56,27
57,26
58,30
59,28
60,31
61,29
62,33
63,25
64,32
65,28
66,40
67,33
68,27
69,27
70,30
71,28
72,30
73,28
74,30
75,29
76,29
77,30
78,32
79,35
80,28
81,33
82,29
83,35
84,28
85,35
86,30
87,30
88,29
89,32
90,32
91,26
92,29
93,30
94,30
95,27
96,30
97,33
98,30
99,28
100,31
101,28
102,31
103,34
104,36
105,29
106,31
107,33
108,34
109,31
110,34
111,28
112,36
113,28
114,32
115,41
116,31
117,37
118,35
119,30
120,30
121,32
122,33
123,27
124,30
125,27
126,31
127,29
128,31
129,30
130,31
131,33
132,31
133,42
134,33
135,51
136,33
137,43
138,34
139,33
140,32
141,31
142,32
143,27
144,31
145,30
146,31
147,38
148,31
149,37
150,31
151,30
152,34
153,28
154,34
155,27
156,37
157,31
158,36
159,34
160,32
161,27
162,33
163,28
164,30
165,34
166,32
167,39
168,36
169,30
170,32
171,32
172,32
173,32
174,34
175,28
176,33
177,27
178,33
179,37
180,34
181,31
182,30
183,41
184,33
185,29
186,33
187,29
188,36
189,31
190,33
191,28
192,33
193,31
194,33
195,32
196,31
197,29
198,31
199,31
200,37
201,39
202,33
203,31
204,36
205,36
206,35
207,42
208,32
209,29
210,33
211,28
212,34
213,32
214,34
215,30
216,33
217,30
218,32
219,29
220,33
221,28
222,38
223,31
224,35
225,39
226,34
227,30
228,41
229,34
230,33
231,32
232,34
233,33
234,34
235,33
236,40
237,29
238,35
239,29
240,34
241,27
242,34
243,28
244,34
245,33
246,35
247,40
248,37
249,30
250,37
251,31
252,35
253,32
254,38
255,30
256,36
257,32
258,39
259,34
260,34
261,35
262,34
263,28
264,35
265,34
266,32
267,34
268,36
269,29
270,37
271,30
272,34
273,32
274,33
275,30
276,33
277,30
278,35
279,31
280,40
281,28
282,38
283,32
284,36
285,33
286,36
287,31
288,37
289,30
290,35
291,30
292,39
293,31
294,36
295,29
296,32
297,32
298,35
299,31
300,34
301,33
302,34
303,28
304,34
305,28
306,36
307,31
308,41
309,35
310,34
311,29
312,37
313,34
314,35
315,33
316,37
317,38
318,34
319,30
320,40
321,30
322,43
323,30
324,33
325,33
326,35
327,31
328,39
329,30
330,39
331,36
332,36
333,33
334,38
335,35
336,34
337,35
338,38
339,32
340,35
341,33
342,35
343,32
344,38
345,30
346,35
347,30
348,37
349,29
350,37
351,34
352,33
353,34
354,37
355,31
356,37
357,31
358,40
359,29
360,34
361,32
362,36
363,29
364,35
365,33
366,34
367,30
368,33
369,32
370,36
371,35
372,42
373,31
374,40
375,30
376,35
377,32
378,35
379,31
380,34
381,30
382,36
383,30
384,38
385,28
386,39
387,26
388,36
389,28
390,33
391,34
392,37
393,34
394,35
395,33
396,39
397,32
398,40
399,34
400,40
401,28
402,38
403,29
404,37
405,30
406,34
407,32
408,36
409,31
410,34
411,32
412,37
413,29
414,40
415,30
416,34
417,30
418,37
419,34
420,40
421,34
422,36
423,48
424,37
425,37
426,38
427,39
428,39
429,37
430,35
431,33
432,35
433,31
434,39
435,35
436,35
437,35
438,41
439,33
440,41
441,33
442,34
443,29
444,40
445,31
446,36
447,31
448,49
449,30
450,38
451,34
452,39
453,30
454,35
455,34
456,37
457,34
458,41
459,35
460,38
461,33
462,39
463,33
464,37
465,31
466,39
467,28
468,37
469,34
470,37
471,30
472,38
473,33
474,34
475,28
476,35
477,28
478,36
479,29
480,37
481,35
482,35
483,31
484,36
485,31
486,33
487,30
488,36
489,34
490,39
491,31
492,33
493,34
494,38
495,26
496,37
497,29
498,34
499,31
500,36
501,29
502,38
503,32
504,36
505,30
506,35
507,29
508,63
509,29
510,35
511,30
512,38
513,33
514,44
515,33
516,37
517,31
518,34
519,32
520,37
521,34
522,34
523,34
524,36
525,30
526,35
527,33
528,34
529,32
530,34
531,37
532,35
533,36
534,36
535,40
536,35
537,33
538,37
539,28
540,38
541,34
542,39
543,36
544,35
545,33
546,35
547,30
548,43
549,30
550,40
551,33
552,43
553,31
554,37
555,32
556,38
557,37
558,36
559,41
560,34
561,33
562,38
563,29
564,39
565,30
566,37
567,41
568,37
569,39
570,35
571,33
572,40
573,34
574,36
575,38
576,39
577,32
578,41
579,33
580,49
581,32
582,37
583,36
584,33
585,38
586,40
587,36
588,46
589,36
590,38
591,35
592,35
593,39
594,40
595,33
596,38
597,31
598,39
599,37
600,36
601,33
602,35
603,36
604,39
605,30
606,40
607,37
608,43
609,43
610,49
611,32
612,38
613,41
614,41
615,36
616,35
617,35
618,35
619,38
620,35
621,35
622,35
623,33
624,40
625,36
626,35
627,36
628,39
629,34
630,46
631,36
632,41
633,39
634,47
635,39
636,41
637,35
638,39
639,35
640,40
641,38
642,37
643,31
644,39
645,36
646,39
647,34
648,37
649,34
650,38
651,32
652,41
653,30
654,42
655,33
656,44
657,36
658,43
659,29
660,42
661,29
662,43
663,28
664,36
665,32
666,42
667,35
668,37
669,31
670,38
671,35
672,36
673,32
674,35
675,30
676,35
677,30
678,36
679,28
680,33
681,32
682,35
683,29
684,36
685,29
686,41
687,30
688,39
689,31
690,36
691,32
692,43
693,49
694,38
695,38
696,36
697,34
698,37
699,34
700,34
701,30
702,35
703,35
704,35
705,33
706,36
707,35
708,35
709,36
710,35
711,30
712,35
713,37
714,43
715,33
716,39
717,35
718,36
719,36
720,37
721,35
722,36
723,34
724,36
725,32
726,36
727,34
728,37
729,31
730,40
731,29
732,34
733,33
734,40
735,31
736,36
737,32
738,44
739,29
740,48
741,30
742,39
743,33
744,40
745,35
746,40
747,31
748,37
749,34
750,35
751,31
752,35
753,31
754,35
755,32
756,38
757,36
758,34
759,30
760,36
761,30
762,41
763,29
764,37
765,28
766,42
767,29
768,35
769,32
770,37
771,30
772,36
773,30
774,36
775,29
776,41
777,29
778,41
779,29
780,36
781,30
782,40
783,29
784,34
785,29
786,36
787,29
788,41
789,28
790,36
791,29
792,37
793,32
794,36
795,30
796,35
797,28
798,37
799,28
800,35
801,32
802,34
803,29
804,35
805,30
806,36
807,38
808,35
809,28
810,33
811,32
812,34
813,30
814,35
815,30
816,33
817,28
818,34
819,29
820,34
821,29
822,36
823,28
824,33
825,28
826,36
827,28
828,38
829,28
830,35
831,27
832,35
833,27
834,33
835,36
836,34
837,28
838,34
839,31
840,35
841,30
842,34
843,29
844,34
845,33
846,34
847,28
848,35
849,31
850,34
851,32
852,34
853,31
854,34
855,31
856,33
857,28
858,34
859,29
860,36
861,27
862,34
863,27
864,34
865,27
866,36
867,27
868,35
869,26
870,33
871,28
872,35
873,28
874,34
875,27
876,33
877,30
878,33
879,29
880,35
881,27
882,36
883,31
884,35
885,28
886,34
887,28
888,34
889,32
890,36
891,27
892,35
893,27
894,34
895,27
896,33
897,28
898,36
899,26
900,34
901,31
902,34
903,32
904,34
905,29
906,36
907,32
908,34
909,28
910,32
911,28
912,32
913,29
914,34
915,28
916,35
917,28
918,34
919,28
920,34
921,30
922,33
923,30
924,34
925,30
926,35
927,29
928,35
929,29
930,34
931,31
932,34
933,30
934,32
935,34
936,36
937,30
938,35
939,32
940,32
941,29
942,31
943,31
944,33
945,30
946,34
947,29
948,37
949,30
950,35
951,32
952,35
953,31
954,35
955,29
956,34
957,31
958,34
959,29
960,35
961,27
962,35
963,31
964,36
965,29
966,34
967,27
968,35
969,28
970,37
971,27
972,37
973,30
974,34
975,30
976,34
977,30
978,35
979,28
980,34
981,30
982,35
983,29
984,32
985,29
986,40
987,27
988,32
989,32
990,38
991,26
992,37
993,28
994,40
995,32
996,38
997,29
998,34
999,28
1000,37
1001,30
1002,34
1003,29
1004,35
1005,27
1006,35
1007,34
1008,35
1009,28
1010,35
1011,32
1012,33
1013,30
1014,35
1015,32
1016,34
1017,33
1018,34
1019,29
1020,34
1021,29
1022,35
1023,31
1024,34
1025,31
1026,35
1027,28
1028,34
1029,34
1030,34
1031,32
1032,34
1033,36
1034,35
1035,33
1036,35
1037,32
1038,37
1039,30
1040,38
1041,29
1042,35
1043,29
1044,40
1045,31
1046,38
1047,30
1048,35
1049,30
1050,35
1051,29
1052,36
1053,32
1054,37
1055,30
1056,34
1057,31
1058,36
1059,34
1060,34
1061,33
1062,34
1063,35
1064,38
1065,37
1066,34
1067,34
1068,35
1069,33
1070,37
1071,31
1072,36
1073,32
1074,38
1075,30
1076,35
1077,29
1078,37
1079,31
1080,39
1081,30
1082,36
1083,31
1084,36
1085,30
1086,39
1087,33
1088,39
1089,35
1090,35
1091,38
1092,38
1093,34
1094,38
1095,37
1096,39
1097,31
1098,40
1099,34
1100,38
1101,28
1102,41
1103,35
1104,36
1105,37
1106,35
1107,31
1108,35
1109,36
1110,35
1111,31
1112,40
1113,33
1114,39
1115,33
1116,38
1117,29
1118,35
1119,31
1120,37
1121,33
1122,35
1123,32
1124,43
1125,29
1126,38
1127,29
1128,38
1129,32
1130,41
1131,31
1132,37
1133,31
1134,38
1135,28
1136,37
1137,32
1138,34
1139,34
1140,36
1141,30
1142,42
1143,35
1144,35
1145,32
1146,38
1147,30
1148,35
1149,30
1150,36
1151,33
1152,35
1153,35
1154,36
1155,31
1156,37
1157,33
1158,39
1159,35
1160,39
1161,38
1162,35
1163,40
1164,37
1165,34
1166,37
1167,39
1168,36
1169,43
1170,38
1171,40
1172,38
1173,29
1174,41
1175,31
1176,35
1177,34
1178,36
1179,30
1180,47
1181,31
1182,43
1183,32
1184,42
1185,36
1186,38
1187,45
1188,45
1189,37
1190,42
1191,39
1192,42
1193,40
1194,34
1195,41
1196,36
1197,38
1198,37
1199,41
1200,36
1201,30
1202,36
1203,34
1204,39
1205,35
1206,42
1207,30
1208,44
1209,33
1210,40
1211,32
1212,40
1213,34
1214,39
1215,38
1216,41
1217,35
1218,40
1219,40
1220,42
1221,40
1222,39
1223,33
1224,37
1225,37
1226,40
1227,34
1228,38
1229,31
1230,41
1231,29
1232,40
1233,32
1234,38
1235,35
1236,44
1237,36
1238,39
1239,32
1240,44
1241,36
1242,38
1243,36
1244,36
1245,39
1246,36
1247,43
1248,41
1249,39
1250,38
1251,35
1252,35
1253,35
1254,37
1255,37
1256,37
1257,40
1258,40
1259,37
1260,37
1261,34
1262,40
1263,36
1264,37
1265,31
1266,42
1267,29
1268,43
1269,32
1270,40
1271,30
1272,37
1273,34
1274,38
1275,30
1276,40
1277,37
1278,40
1279,38
1280,45
1281,34
1282,35
1283,41
1284,36
1285,37
1286,38
1287,31
1288,35
1289,33
1290,34
1291,29
1292,36
1293,30
1294,41
1295,27
1296,34
1297,32
1298,40
1299,33
1300,41
1301,36
1302,39
1303,33
1304,42
1305,39
1306,39
1307,30
1308,35
1309,36
1310,36
1311,33
1312,35
1313,32
1314,36
1315,33
1316,34
1317,29
1318,35
1319,27
1320,40
1321,31
1322,41
1323,29
1324,41
1325,29
1326,43
1327,31
1328,37
1329,32
1330,45
1331,33
1332,40
1333,35
1334,40
1335,42
1336,37
1337,35
1338,39
1339,33
1340,36
1341,34
1342,37
1343,37
1344,36
1345,28
1346,35
1347,33
1348,36
1349,29
1350,36
1351,31
1352,43
1353,37
1354,39
1355,31
1356,44
1357,32
1358,36
1359,42
1360,37
1361,39
1362,36
1363,41
1364,48
1365,31
1366,38
1367,28
1368,38
1369,29
1370,38
1371,27
1372,36
1373,30
1374,42
1375,31
1376,36
1377,35
1378,37
1379,33
1380,36
1381,29
1382,38
1383,34
1384,39
1385,31
1386,41
1387,33
1388,35
1389,38
1390,37
1391,33
1392,37
1393,30
1394,36
1395,32
1396,36
1397,35
1398,42
1399,33
1400,38
1401,31
1402,36
1403,33
1404,40
1405,29
1406,37
1407,38
1408,38
1409,35
1410,43
1411,35
1412,36
1413,37
1414,36
1415,33
1416,36
1417,31
1418,37
1419,34
1420,37
1421,35
1422,37
1423,38
1424,37
1425,31
1426,35
1427,36
1428,41
1429,31
1430,39
1431,35
1432,38
1433,36
1434,35
1435,36
1436,41
1437,37
1438,35
1439,32
1440,38
1441,34
1442,36
1443,36
1444,46
1445,32
1446,39
1447,33
1448,36
1449,33
1450,36
1451,32
1452,39
1453,30
1454,40
1455,30
1456,36
1457,31
1458,38
1459,36
1460,43
1461,41
1462,37
1463,32
1464,41
1465,32
1466,38
1467,33
1468,37
1469,33
1470,38
1471,33
1472,34
1473,34
1474,38
1475,34
1476,35
1477,32
1478,35
1479,37
1480,39
1481,30
1482,35
1483,33
1484,36
1485,37
1486,37
1487,31
1488,35
1489,33
1490,39
1491,32
1492,40
1493,35
1494,39
1495,34
1496,38
1497,34
1498,36
1499,33
1500,36
1501,34
1502,34
1503,37
1504,37
1505,34
1506,36
1507,31
1508,34
1509,36
1510,36
1511,36
1512,35
1513,34
1514,37
1515,38
1516,37
1517,34
1518,39
1519,34
1520,36
1521,29
1522,34
1523,34
1524,41
1525,29
1526,40
1527,31
1528,35
1529,35
1530,43
1531,32
1532,35
1533,29
1534,37
1535,33
1536,39
1537,31
1538,36
1539,38
1540,37
1541,35
1542,39
1543,33
1544,35
1545,34
1546,37
1547,32
1548,37
1549,29
1550,37
1551,32
1552,37
1553,29
1554,35
1555,36
1556,36
1557,32
1558,35
1559,32
1560,42
1561,29
1562,36
1563,35
1564,36
1565,35
1566,37
1567,31
1568,34
1569,39
1570,35
1571,39
1572,34
1573,36
1574,35
1575,36
1576,35
1577,30
1578,35
1579,32
1580,35
1581,31
1582,34
1583,32
1584,39
1585,34
1586,37
1587,29
1588,34
1589,34
1590,40
1591,28
1592,39
1593,29
1594,37
1595,29
1596,36
1597,30
1598,34
1599,31
1600,35
1601,41
1602,37
1603,44
1604,35
1605,31
1606,35
1607,32
1608,34
1609,34
1610,40
1611,29
1612,34
1613,32
1614,35
1615,30
1616,34
1617,31
1618,38
1619,36
1620,34
1621,33
1622,40
1623,35
1624,41
1625,33
1626,34
1627,34
1628,34
1629,33
1630,33
1631,30
1632,33
1633,29
1634,37
1635,31
1636,33
1637,31
1638,34
1639,32
1640,36
1641,32
1642,32
1643,30
1644,40
1645,29
1646,37
1647,30
1648,35
1649,29
1650,38
1651,36
1652,34
1653,33
1654,35
1655,35
1656,34
1657,31
1658,33
1659,32
1660,35
1661,38
1662,33
1663,32
1664,35
1665,33
1666,34
1667,32
1668,34
1669,30
1670,33
1671,29
1672,36
1673,32
1674,34
1675,29
1676,37
1677,29
1678,34
1679,30
1680,34
1681,32
1682,37
1683,32
1684,34
1685,33
1686,34
1687,34
1688,36
1689,34
1690,34
1691,31
1692,33
1693,33
1694,32
1695,32
1696,33
1697,36
1698,34
1699,31
1700,36
1701,31
1702,34
1703,32
1704,35
1705,33
1706,35
1707,30
1708,36
1709,31
1710,34
1711,33
1712,35
1713,35
1714,33
1715,32
1716,35
1717,31
1718,34
1719,32
1720,33
1721,31
1722,34
1723,32
1724,35
1725,34
1726,36
1727,35
1728,33
1729,33
1730,34
1731,33
1732,34
1733,34
1734,36
1735,31
1736,33
1737,32
1738,36
1739,36
1740,36
1741,32
1742,36
1743,33
1744,34
1745,39
1746,36
1747,32
1748,35
1749,35
1750,34
1751,31
1752,34
1753,32
1754,35
1755,30
1756,34
1757,32
1758,36
1759,37
1760,46
1761,35
1762,37
1763,43
1764,40
1765,33
1766,42
1767,33
1768,41
1769,32
1770,35
1771,30
1772,35
1773,30
1774,36
1775,31
1776,36
1777,31
1778,35
1779,35
1780,37
1781,34
1782,36
1783,36
1784,44
1785,38
1786,39
1787,31
1788,38
1789,31
1790,34
1791,31
1792,35
1793,35
1794,42
1795,38
1796,34
1797,33
1798,35
1799,30
1800,34
1801,36
1802,35
1803,33
1804,36
1805,34
1806,41
1807,37
1808,35
1809,35
1810,35
1811,35
1812,33
1813,32
1814,37
1815,30
1816,36
1817,32
1818,36
1819,40
1820,33
1821,34
1822,36
1823,39
1824,35
1825,38
1826,32
1827,40
1828,35
1829,40
1830,33
1831,35
1832,34
1833,44
1834,37
1835,37
1836,35
1837,35
1838,36
1839,37
1840,42
1841,36
1842,36
1843,35
1844,38
1845,31
1846,37
1847,33
1848,40
1849,30
1850,39
1851,33
1852,37
1853,38
1854,46
1855,38
1856,37
1857,34
1858,36
1859,36
1860,37
1861,35
1862,38
1863,35
1864,36
1865,37
1866,38
1867,34
1868,38
1869,39
1870,36
1871,48
1872,40
1873,37
1874,38
1875,42
1876,39
1877,35
1878,35
1879,36
1880,36
1881,32
1882,38
1883,39
1884,36
1885,39
1886,39
1887,32
1888,35
1889,44
1890,39
1891,37
1892,52
1893,44
1894,38
1895,37
1896,41
1897,40
1898,35
1899,38
1900,37
1901,31
1902,36
1903,33
1904,42
1905,32
1906,39
1907,45
1908,36
1909,36
1910,38
1911,40
1912,37
1913,36
1914,43
1915,33
1916,38
1917,36
1918,39
1919,36
1920,41
1921,36
1922,39
1923,34
1924,39
1925,38
1926,39
1927,41
1928,43
1929,36
1930,36
1931,36
1932,40
1933,33
1934,38
1935,34
1936,35
1937,36
1938,41
1939,39
1940,37
1941,41
1942,36
1943,37
1944,35
1945,42
1946,37
1947,35
1948,42
1949,35
1950,39
1951,39
1952,36
1953,36
1954,36
1955,30
1956,36
1957,38
1958,36
1959,35
1960,40
1961,34
1962,43
1963,36
1964,38
1965,31
1966,40
1967,35
1968,35
1969,38
1970,38
1971,43
1972,37
1973,44
1974,35
1975,37
1976,34
1977,40
1978,37
1979,35
1980,40
1981,39
1982,36
1983,37
1984,37
1985,33
1986,34
1987,35
1988,37
1989,40
1990,42
1991,37
1992,42
1993,34
1994,42
1995,40
1996,40
1997,40
1998,43
1999,41
2000,38
2001,39
2002,41
2003,39
2004,39
2005,40
2006,35
2007,50
2008,36
2009,36
2010,36
2011,40
2012,36
2013,42
2014,36
2015,42
2016,39
2017,38
2018,38
2019,40
2020,42
2021,38
2022,38
2023,33
2024,41
2025,41
2026,52
2027,39
2028,48
2029,37
2030,38
2031,35
2032,42
2033,45
2034,41
2035,40
2036,44
2037,39
2038,38
2039,32
2040,39
2041,54
2042,41
2043,35
2044,37
2045,35
2046,41
2047,33
2048,40
2049,36
2050,39
2051,31
2052,39
2053,34
2054,43
2055,35
2056,40
2057,36
2058,39
2059,38
2060,36
2061,31
2062,45
2063,36
2064,36
2065,37
2066,36
2067,35
2068,36
2069,38
2070,36
2071,31
2072,38
2073,35
2074,39
2075,36
2076,40
2077,44
2078,35
2079,38
2080,38
2081,36
2082,36
2083,38
2084,42
2085,36
2086,38
2087,34
2088,40
2089,35
2090,35
2091,32
2092,33
2093,35
2094,36
2095,32
2096,39
2097,34
2098,39
2099,34
2100,33
2101,34
2102,34
2103,35
2104,34
2105,35
2106,35
2107,32
2108,35
2109,32
2110,34
2111,34
2112,33
2113,32
2114,34
2115,31
2116,31
2117,32
2118,33
2119,32
2120,31
2121,34
2122,32
2123,30
2124,31
2125,32
2126,31
2127,30
2128,32
2129,33
2130,34
2131,36
2132,33
2133,32
2134,32
2135,33
2136,32
2137,34
2138,32
2139,31
2140,30
2141,32
2142,32
2143,30
2144,31
2145,30
2146,32
2147,30
2148,31
2149,34
2150,32
2151,32
2152,31
2153,30
2154,36
2155,33
2156,30
2157,34
2158,32
2159,33
2160,32
2161,32
2162,33
2163,35
2164,33
2165,30
2166,32
2167,38
2168,34
2169,31
2170,33
2171,31
2172,36
2173,31
2174,33
2175,33
2176,32
2177,31
2178,31
2179,32
2180,31
2181,31
2182,33
2183,35
2184,33
2185,31
2186,34
2187,33
2188,34
2189,33
2190,33
2191,31
2192,31
2193,31
2194,32
2195,32
2196,33
2197,35
2198,31
2199,31
2200,30
2201,35
2202,31
2203,33
2204,32
2205,32
2206,31
2207,32
2208,34
2209,31
2210,32
2211,33
2212,36
2213,32
2214,33
2215,31
2216,33
2217,34
2218,35
2219,31
2220,33
2221,33
2222,33
2223,32
2224,33
2225,32
2226,36
2227,31
2228,34
2229,32
2230,31
2231,32
2232,33
2233,44
2234,31
2235,32
2236,33
2237,39
2238,30
2239,33
2240,31
2241,34
2242,31
2243,32
2244,32
2245,36
2246,32
2247,32
2248,33
2249,32
2250,33
2251,33
2252,34
2253,34
2254,33
2255,33
2256,31
2257,33
2258,33
2259,32
2260,32
2261,37
2262,32
2263,35
2264,31
2265,34
2266,31
2267,33
2268,32
2269,33
2270,32
2271,32
2272,32
2273,32
2274,34
2275,31
2276,33
2277,32
2278,32
2279,32
2280,33
2281,32
2282,34
2283,32
2284,33
2285,36
2286,34
2287,34
2288,32
2289,32
2290,33
2291,31
2292,34
2293,33
2294,35
2295,33
2296,32
2297,30
2298,33
2299,33
2300,31
2301,32
2302,31
2303,35
2304,33
2305,31
2306,32
2307,30
2308,32
2309,32
2310,32
2311,32
2312,31
2313,31
2314,31
2315,32
2316,32
2317,32
2318,31
2319,31
2320,31
2321,33
2322,32
2323,33
2324,31
2325,30
2326,31
2327,32
2328,34
2329,30
2330,33
2331,30
2332,31
2333,33
2334,31
2335,30
2336,35
2337,30
2338,32
2339,36
2340,31
2341,30
2342,31
2343,31
2344,31
2345,30
2346,30
2347,31
2348,32
2349,30
2350,31
2351,33
2352,31
2353,31
2354,31
2355,32
2356,31
2357,30
2358,32
2359,30
2360,31
2361,35
2362,31
2363,30
2364,31
2365,31
2366,31
2367,30
2368,31
2369,31
2370,36
2371,30
2372,33
2373,31
2374,32
2375,35
2376,32
2377,31
2378,30
2379,37
2380,33
2381,30
2382,31
2383,32
2384,31
2385,30
2386,31
2387,32
2388,31
2389,37
2390,32
2391,33
2392,31
2393,31
2394,32
2395,30
2396,32
2397,31
2398,32
2399,32
2400,31
2401,31
2402,32
2403,30
2404,32
2405,34
2406,32
2407,31
2408,33
2409,32
2410,33
2411,31
2412,31
2413,32
2414,31
2415,30
2416,32
2417,30
2418,32
2419,33
2420,32
2421,30
2422,31
2423,30
2424,31
2425,31
2426,31
2427,33
2428,31
2429,31
2430,31
2431,30
2432,30
2433,31
2434,35
2435,31
2436,31
2437,33
2438,34
2439,30
2440,33
2441,31
2442,32
2443,30
2444,31
2445,30
2446,31
2447,30
2448,32
2449,32
2450,31
2451,33
2452,35
2453,30
2454,31
2455,31
2456,31
2457,31
2458,35
2459,30
2460,31
2461,30
2462,34
2463,34
2464,32
2465,30
2466,32
2467,30
2468,31
2469,35
2470,31
2471,31
2472,31
2473,30
2474,32
2475,30
2476,32
2477,30
2478,32
2479,31
2480,32
2481,31
2482,31
2483,30
2484,31
2485,30
2486,31
2487,34
2488,32
2489,32
2490,32
2491,31
2492,31
2493,30
2494,31
2495,30
2496,32
2497,31
2498,31
2499,31
2500,31
2501,34
2502,31
2503,31
2504,31
2505,30
2506,31
2507,31
2508,33
2509,31
2510,31
2511,31
2512,32
2513,30
2514,31
2515,33
2516,32
2517,30
2518,31
2519,30
2520,31
2521,33
2522,31
2523,30
2524,32
2525,30
2526,33
2527,32
2528,32
2529,31
2530,31
2531,30
2532,31
2533,30
2534,35
2535,33
2536,32
2537,31
2538,33
2539,31
2540,31
2541,31
2542,31
2543,35
2544,34
2545,31
2546,32
2547,34
2548,32
2549,32
2550,31
2551,34
2552,32
2553,31
2554,31
2555,31
2556,33
2557,30
2558,38
2559,30
2560,36
2561,30
2562,31
2563,31
2564,31
2565,30
2566,31
2567,31
2568,32
2569,34
2570,32
2571,32
2572,32
2573,30
2574,31
2575,34
2576,32
2577,31
2578,32
2579,32
2580,33
2581,31
2582,33
2583,30
2584,33
2585,31
2586,32
2587,33
2588,35
2589,30
2590,31
2591,30
2592,31
2593,30
2594,32
2595,32
2596,32
2597,31
2598,31
2599,30
2600,32
2601,33
2602,31
2603,30
2604,33
2605,31
2606,31
2607,33
2608,31
2609,30
2610,31
2611,30
2612,32
2613,30
2614,31
2615,31
2616,33
2617,32
2618,33
2619,34
2620,34
2621,35
2622,31
2623,31
2624,33
2625,32
2626,31
2627,31
2628,33
2629,30
2630,32
2631,32
2632,35
2633,34
2634,31
2635,31
2636,31
2637,30
2638,32
2639,30
2640,31
2641,31
2642,31
2643,32
2644,31
2645,30
2646,35
2647,32
2648,31
2649,31
2650,30
2651,32
2652,32
2653,31
2654,32
2655,34
2656,31
2657,30
2658,32
2659,30
2660,32
2661,33
2662,32
2663,31
2664,31
2665,31
2666,31
2667,33
2668,32
2669,30
2670,32
2671,33
2672,33
2673,32
2674,31
2675,30
2676,31
2677,33
2678,31
2679,30
2680,32
2681,30
2682,32
2683,30
2684,32
2685,33
2686,31
2687,31
2688,31
2689,30
2690,31
2691,31
2692,31
2693,31
2694,31
2695,31
2696,32
2697,31
2698,32
2699,30
2700,31
2701,31
2702,34
2703,31
2704,34
2705,30
2706,33
2707,31
2708,32
2709,31
2710,35
2711,30
2712,32
2713,31
2714,33
2715,30
2716,31
2717,30
2718,33
2719,32
2720,31
2721,30
2722,31
2723,30
2724,32
2725,31
2726,32
2727,31
2728,32
2729,33
2730,33
2731,31
2732,31
2733,30
2734,35
2735,30
2736,31
2737,33
2738,35
2739,33
2740,32
2741,32
2742,31
2743,31
2744,30
2745,30
2746,31
2747,34
2748,32
2749,33
2750,33
2751,36
2752,32
2753,34
2754,35
2755,30
2756,32
2757,30
2758,33
2759,31
2760,33
2761,33
2762,32
2763,31
2764,34
2765,30
2766,32
2767,32
2768,31
2769,31
2770,31
2771,32
2772,31
2773,31
2774,31
2775,30
2776,33
2777,31
2778,31
2779,31
2780,32
2781,30
2782,31
2783,31
2784,32
2785,31
2786,32
2787,30
2788,31
2789,30
2790,32
2791,32
2792,31
2793,31
2794,31
2795,33
2796,32
2797,35
2798,32
2799,35
2800,31
2801,32
2802,34
2803,33
2804,32
2805,31
2806,32
2807,34
2808,31
2809,33
2810,34
2811,30
2812,33
2813,34
2814,33
2815,37
2816,33
2817,32
2818,32
2819,30
2820,32
2821,31
2822,33
2823,35
2824,32
2825,32
2826,32
2827,32
2828,31
2829,30
2830,31
2831,30
2832,34
2833,30
2834,32
2835,31
2836,31
2837,30
2838,33
2839,30
2840,31
2841,30
2842,32
2843,32
2844,33
2845,30
2846,31
2847,31
2848,34
2849,34
2850,31
2851,34
2852,31
2853,31
2854,33
2855,31
2856,31
2857,33
2858,32
2859,31
2860,32
2861,30
2862,31
2863,30
2864,34
2865,30
2866,32
2867,33
2868,31
2869,31
2870,32
2871,30
2872,35
2873,31
2874,30
2875,32
2876,31
2877,34
2878,32
2879,31
2880,32
2881,32
2882,31
2883,34
2884,32
2885,34
2886,31
2887,32
2888,31
2889,30
2890,31
2891,30
2892,31
2893,31
2894,32
2895,33
2896,35
2897,32
2898,34
2899,31
2900,32
2901,32
2902,34
2903,34
2904,33
2905,31
2906,33
2907,31
2908,32
2909,32
2910,33
2911,30
2912,31
2913,30
2914,32
2915,31
2916,31
2917,33
2918,31
2919,30
2920,32
2921,31
2922,36
2923,35
2924,31
2925,34
2926,32
2927,30
2928,31
2929,33
2930,33
2931,31
2932,31
2933,32
2934,34
2935,31
2936,32
2937,34
2938,33
2939,32
2940,31
2941,33
2942,31
2943,31
2944,37
2945,31
2946,31
2947,31
2948,31
2949,32
2950,31
2951,31
2952,32
2953,33
2954,33
2955,31
2956,32
2957,31
2958,31
2959,35
2960,31
2961,31
2962,33
2963,34
2964,31
2965,30
2966,31
2967,34
2968,32
2969,32
2970,33
2971,31
2972,32
2973,33
2974,34
2975,34
2976,32
2977,31
2978,31
2979,31
2980,32
2981,35
2982,31
2983,33
2984,33
2985,34
2986,31
2987,31
2988,31
2989,31
2990,33
2991,32
2992,31
2993,34
2994,35
2995,32
2996,32
2997,31
2998,32
2999,32
3000,33
3001,34
3002,32
3003,31
3004,31
3005,31
3006,31
3007,31
3008,31
3009,32
3010,35
3011,34
3012,31
3013,31
3014,31
3015,34
3016,32
3017,32
3018,31
3019,33
3020,31
3021,32
3022,31
3023,32
3024,31
3025,31
3026,32
3027,36
3028,33
3029,33
3030,32
3031,31
3032,32
3033,35
3034,32
3035,31
3036,31
3037,31
3038,32
3039,31
3040,31
3041,30
3042,33
3043,31
3044,32
3045,31
3046,32
3047,31
3048,31
3049,30
3050,31
3051,35
3052,32
3053,32
3054,31
3055,34
3056,32
3057,31
3058,31
3059,34
3060,33
3061,34
3062,33
3063,32
3064,31
3065,32
3066,31
3067,31
3068,32
3069,32
3070,32
3071,31
3072,31
3073,30
3074,31
3075,32
3076,31
3077,31
3078,32
3079,33
3080,32
3081,35
3082,32
3083,33
3084,31
3085,31
3086,32
3087,30
3088,31
3089,32
3090,31
3091,33
3092,32
3093,32
3094,31
3095,33
3096,31
3097,31
3098,32
3099,32
3100,31
3101,33
3102,31
3103,30
3104,31
3105,34
3106,33
3107,31
3108,31
3109,31
3110,32
3111,33
3112,31
3113,32
3114,31
3115,32
3116,31
3117,30
3118,31
3119,32
3120,32
3121,36
3122,37
3123,31
3124,32
3125,32
3126,33
3127,38
3128,34
3129,34
3130,31
3131,32
3132,31
3133,32
3134,32
3135,32
3136,32
3137,32
3138,31
3139,34
3140,34
3141,33
3142,35
3143,31
3144,32
3145,35
3146,32
3147,32
3148,32
3149,32
3150,33
3151,33
3152,35
3153,32
3154,33
3155,32
3156,32
3157,31
3158,32
3159,32
3160,32
3161,35
3162,33
3163,30
3164,32
3165,33
3166,33
3167,31
3168,33
3169,34
3170,32
3171,31
3172,33
3173,31
3174,34
3175,35
3176,32
3177,34
3178,31
3179,33
3180,31
3181,31
3182,31
3183,31
3184,32
3185,39
3186,33
3187,32
3188,35
3189,31
3190,33
3191,31
3192,31
3193,31
3194,31
3195,31
3196,31
3197,32
3198,32
3199,32
3200,32
3201,32
3202,31
3203,33
3204,31
3205,35
3206,32
3207,32
3208,33
3209,32
3210,35
3211,31
3212,31
3213,35
3214,31
3215,31
3216,32
3217,36
3218,32
3219,34
3220,32
3221,31
3222,31
3223,33
3224,32
3225,31
3226,31
3227,31
3228,32
3229,32
3230,32
3231,31
3232,33
3233,32
3234,31
3235,33
3236,32
3237,32
3238,33
3239,33
3240,32
3241,35
3242,31
3243,33
3244,31
3245,30
3246,32
3247,35
3248,32
3249,31
3250,32
3251,31
3252,31
3253,32
3254,32
3255,32
3256,32
3257,31
3258,32
3259,32
3260,32
3261,33
3262,34
3263,35
3264,32
3265,30
3266,31
3267,33
3268,31
3269,30
3270,31
3271,35
3272,31
3273,31
3274,31
3275,31
3276,31
3277,31
3278,31
3279,32
3280,32
3281,32
3282,32
3283,32
3284,31
3285,32
3286,31
3287,33
3288,32
3289,34
3290,31
3291,33
3292,35
3293,33
3294,32
3295,32
3296,32
3297,36
3298,31
3299,33
3300,32
3301,32
3302,31
3303,32
3304,31
3305,32
3306,31
3307,32
3308,32
3309,36
3310,32
3311,35
3312,36
3313,33
3314,31
3315,34
3316,33
3317,33
3318,33
3319,36
3320,31
3321,35
3322,32
3323,34
3324,31
3325,35
3326,31
3327,32
3328,32
3329,34
3330,32
3331,31
3332,32
3333,32
3334,32
3335,31
3336,31
3337,31
3338,33
3339,32
3340,34
3341,32
3342,31
3343,31
3344,34
3345,32
3346,33
3347,32
3348,31
3349,30
3350,33
3351,36
3352,32
3353,32
3354,32
3355,31
3356,32
3357,33
3358,32
3359,34
3360,32
3361,30
3362,35
3363,35
3364,32
3365,32
3366,33
3367,33
3368,31
3369,36
3370,32
3371,32
3372,32
3373,33
3374,31
3375,31
3376,32
3377,38
3378,35
3379,31
3380,31
3381,32
3382,31
3383,34
3384,32
3385,32
3386,33
3387,32
3388,31
3389,32
3390,34
3391,34
3392,33
3393,31
3394,32
3395,32
3396,35
3397,32
3398,32
3399,32
3400,31
3401,31
3402,32
3403,30
3404,31
3405,32
3406,31
3407,30
3408,31
3409,32
3410,31
3411,34
3412,31
3413,31
3414,33
3415,32
3416,31
3417,32
3418,31
3419,31
3420,31
3421,31
3422,31
3423,31
3424,33
3425,35
3426,32
3427,34
3428,31
3429,32
3430,32
3431,35
3432,31
3433,33
3434,32
3435,33
3436,32
3437,31
3438,32
3439,33
3440,31
3441,35
3442,31
3443,34
3444,31
3445,34
3446,32
3447,32
3448,35
3449,32
3450,31
3451,31
3452,32
3453,32
3454,33
3455,32
3456,31
3457,31
3458,32
3459,32
3460,31
3461,33
3462,31
3463,32
3464,33
3465,36
3466,32
3467,32
3468,32
3469,33
3470,32
3471,35
3472,31
3473,32
3474,31
3475,33
3476,32
3477,35
3478,34
3479,31
3480,31
3481,31
3482,31
3483,32
3484,32
3485,31
3486,32
3487,31
3488,32
3489,33
3490,31
3491,32
3492,31
3493,30
3494,31
3495,31
3496,31
3497,37
3498,31
3499,30
3500,31
3501,31
3502,32
3503,32
3504,32
3505,32
3506,31
3507,31
3508,34
3509,32
3510,32
3511,36
3512,32
3513,31
3514,31
3515,31
3516,32
3517,30
3518,31
3519,35
3520,35
3521,32
3522,32
3523,33
3524,32
3525,31
3526,33
3527,31
3528,31
3529,35
3530,32
3531,34
3532,32
3533,30
3534,35
3535,32
3536,32
3537,32
3538,31
3539,31
3540,31
3541,34
3542,31
3543,36
3544,34
3545,31
3546,32
3547,33
3548,31
3549,35
3550,31
3551,34
3552,32
3553,31
3554,32
3555,32
3556,34
3557,32
3558,33
3559,31
3560,32
3561,35
3562,32
3563,33
3564,32
3565,32
3566,32
3567,32
3568,33
3569,31
3570,34
3571,32
3572,32
3573,33
3574,31
3575,31
3576,33
3577,36
3578,33
3579,33
3580,34
3581,34
3582,32
3583,33
3584,32
3585,32
3586,36
3587,34
3588,36
3589,33
3590,32
3591,32
3592,32
3593,32
3594,33
3595,31
3596,31
3597,31
3598,32
3599,33
3600,32
3601,33
3602,33
3603,34
3604,33
3605,32
3606,33
3607,33
3608,32
3609,32
3610,32
3611,31
3612,32
3613,32
3614,32
3615,33
3616,31
3617,31
3618,32
3619,34
3620,32
3621,33
3622,32
3623,35
3624,37
3625,36
3626,32
3627,31
3628,32
3629,32
3630,32
3631,32
3632,31
3633,32
3634,32
3635,32
3636,31
3637,34
3638,32
3639,31
3640,34
3641,32
3642,34
3643,31
3644,32
3645,35
3646,33
3647,31
3648,32
3649,32
3650,32
3651,33
3652,32
3653,35
3654,35
3655,31
3656,37
3657,32
3658,33
3659,32
3660,32
3661,32
3662,32
3663,32
3664,32
3665,33
3666,31
3667,35
3668,32
3669,35
3670,32
3671,33
3672,32
3673,35
3674,32
3675,32
3676,31
3677,31
3678,31
3679,33
3680,32
3681,32
3682,32
3683,31
3684,32
3685,31
3686,33
3687,31
3688,33
3689,32
3690,33
3691,35
3692,33
3693,33
3694,31
3695,31
3696,33
3697,35
3698,32
3699,35
3700,34
3701,35
3702,34
3703,30
3704,31
3705,32
3706,32
3707,36
3708,32
3709,35
3710,33
3711,35
3712,36
3713,31
3714,34
3715,34
3716,34
3717,33
3718,32
3719,35
3720,32
3721,34
3722,32
3723,34
3724,32
3725,33
3726,32
3727,34
3728,32
3729,32
3730,32
3731,34
3732,32
3733,32
3734,33
3735,33
3736,32
3737,31
3738,32
3739,31
3740,32
3741,31
3742,32
3743,31
3744,32
3745,33
3746,32
3747,31
3748,32
3749,35
3750,32
3751,35
3752,33
3753,31
3754,32
3755,34
3756,31
3757,32
3758,32
3759,32
3760,32
3761,32
3762,31
3763,34
3764,32
3765,35
3766,36
3767,32
3768,34
3769,35
3770,32
3771,33
3772,32
3773,34
3774,32
3775,30
3776,34
3777,34
3778,34
3779,36
3780,34
3781,31
3782,33
3783,33
3784,32
3785,33
3786,32
3787,32
3788,33
3789,32
3790,33
3791,32
3792,34
3793,35
3794,32
3795,32
3796,32
3797,35
3798,33
3799,32
3800,34
3801,32
3802,32
3803,32
3804,32
3805,32
3806,34
3807,35
3808,33
3809,38
3810,33
3811,34
3812,32
3813,31
3814,32
3815,37
3816,34
3817,31
3818,34
3819,37
3820,33
3821,32
3822,33
3823,33
3824,33
3825,32
3826,32
3827,35
3828,33
3829,35
3830,34
3831,32
3832,33
3833,32
3834,32
3835,32
3836,34
3837,31
3838,32
3839,31
3840,31
3841,34
3842,32
3843,32
3844,34
3845,33
3846,32
3847,32
3848,32
3849,33
3850,32
3851,35
3852,34
3853,39
3854,34
3855,31
3856,33
3857,35
3858,33
3859,35
3860,33
3861,32
3862,34
3863,34
3864,32
3865,30
3866,31
3867,34
3868,32
3869,36
3870,34
3871,32
3872,34
3873,32
3874,33
3875,32
3876,33
3877,31
3878,33
3879,36
3880,34
3881,31
3882,32
3883,38
3884,36
3885,31
3886,32
3887,33
3888,32
3889,32
3890,33
3891,31
3892,31
3893,34
3894,35
3895,32
3896,33
3897,33
3898,33
3899,37
3900,33
3901,31
3902,33
3903,32
3904,35
3905,33
3906,33
3907,37
3908,34
3909,35
3910,34
3911,31
3912,34
3913,31
3914,32
3915,32
3916,32
3917,34
3918,32
3919,37
3920,33
3921,32
3922,34
3923,31
3924,33
3925,32
3926,32
3927,32
3928,33
3929,33
3930,34
3931,34
3932,34
3933,34
3934,33
3935,35
3936,34
3937,38
3938,34
3939,35
3940,33
3941,35
3942,36
3943,31
3944,33
3945,32
3946,34
3947,31
3948,33
3949,33
3950,35
3951,31
3952,33
3953,34
3954,33
3955,33
3956,35
3957,31
3958,33
3959,31
3960,32
3961,34
3962,33
3963,36
3964,33
3965,37
3966,33
3967,33
3968,33
3969,39
3970,34
3971,36
3972,34
3973,31
3974,34
3975,31
3976,34
3977,35
3978,33
3979,32
3980,33
3981,32
3982,33
3983,32
3984,32
3985,32
3986,33
3987,33
3988,32
3989,32
3990,33
3991,33
3992,34
3993,33
3994,34
3995,35
3996,34
3997,38
3998,34
3999,35
4000,35
4001,35
4002,33
4003,32
4004,32
4005,32
4006,33
4007,33
4008,33
4009,33
4010,33
4011,34
4012,35
4013,35
4014,32
4015,35
4016,34
4017,34
4018,34
4019,33
4020,34
4021,31
4022,32
4023,31
4024,32
4025,34
4026,33
4027,32
4028,32
4029,35
4030,33
4031,36
4032,32
4033,33
4034,35
4035,32
4036,32
4037,35
4038,32
4039,33
4040,34
4041,31
4042,35
4043,31
4044,33
4045,32
4046,32
4047,33
4048,32
4049,36
4050,32
4051,32
4052,32
4053,33
4054,33
4055,33
4056,34
4057,32
4058,32
4059,33
4060,33
4061,37
4062,33
4063,33
4064,33
4065,34
4066,34
4067,35
4068,33
4069,35
4070,33
4071,32
4072,34
4073,37
4074,33
4075,33
4076,33
4077,32
4078,33
4079,31
4080,34
4081,38
4082,35
4083,32
4084,33
4085,32
4086,34
4087,38
4088,35
4089,32
4090,34
4091,35
4092,33
4093,34
4094,33
4095,32
4096,32
4097,35
4098,35
4099,35
4100,33
4101,33
4102,35
4103,33
4104,35
4105,39
4106,33
4107,38
4108,35
4109,35
4110,33
4111,32
4112,34
4113,32
4114,34
4115,33
4116,34
4117,35
4118,33
4119,38
4120,34
4121,35
4122,36
4123,34
4124,36
4125,38
4126,38
4127,35
4128,35
4129,41
4130,37
4131,38
4132,36
4133,37
4134,38
4135,35
4136,36
4137,34
4138,35
4139,36
4140,36
4141,39
4142,37
4143,36
4144,36
4145,37
4146,37
4147,39
4148,34
4149,41
4150,40
4151,35
4152,38
4153,37
4154,36
4155,39
4156,36
4157,41
4158,39
4159,33
4160,39
4161,36
4162,36
4163,35
4164,37
4165,33
4166,35
4167,36
4168,36
4169,34
4170,39
4171,38
4172,37
4173,34
4174,36
4175,35
4176,37
4177,37
4178,37
4179,34
4180,35
4181,34
4182,37
4183,36
4184,37
4185,34
4186,34
4187,35
4188,38
4189,33
4190,36
4191,35
4192,36
4193,38
4194,36
4195,34
4196,36
4197,35
4198,37
4199,34
4200,37
4201,35
4202,35
4203,34
4204,37
4205,40
4206,36
4207,38
4208,36
4209,34
4210,35
4211,34
4212,36
4213,34
4214,37
4215,34
4216,36
4217,38
4218,38
4219,36
4220,36
4221,38
4222,36
4223,35
4224,37
4225,36
4226,36
4227,35
4228,35
4229,38
4230,36
4231,37
4232,35
4233,39
4234,35
4235,35
4236,36
4237,34
4238,35
4239,32
4240,37
4241,34
4242,36
4243,33
4244,37
4245,34
4246,38
4247,33
4248,37
4249,38
4250,38
4251,34
4252,37
4253,36
4254,36
4255,37
4256,35
4257,34
4258,36
4259,35
4260,34
4261,34
4262,37
4263,34
4264,36
4265,34
4266,36
4267,38
4268,35
4269,40
4270,38
4271,33
4272,35
4273,40
4274,35
4275,39
4276,36
4277,33
4278,38
4279,32
4280,37
4281,34
4282,36
4283,37
4284,37
4285,37
4286,36
4287,37
4288,37
4289,34
4290,35
4291,33
4292,36
4293,34
4294,36
4295,34
4296,35
4297,33
4298,37
4299,34
4300,35
4301,33
4302,37
4303,35
4304,36
4305,36
4306,38
4307,35
4308,36
4309,34
4310,33
4311,34
4312,34
4313,33
4314,34
4315,34
4316,33
4317,37
4318,35
4319,37
4320,37
4321,35
4322,40
4323,34
4324,37
4325,33
4326,38
4327,33
4328,34
4329,35
4330,35
4331,36
4332,34
4333,36
4334,35
4335,34
4336,34
4337,38
4338,36
4339,34
4340,34
4341,33
4342,33
4343,38
4344,35
4345,34
4346,34
4347,34
4348,34
4349,33
4350,35
4351,33
4352,34
4353,33
4354,34
4355,33
4356,36
4357,33
4358,33
4359,33
4360,34
4361,37
4362,35
4363,32
4364,34
4365,37
4366,34
4367,35
4368,35
4369,34
4370,34
4371,42
4372,37
4373,33
4374,34
4375,38
4376,38
4377,34
4378,38
4379,36
4380,35
4381,35
4382,34
4383,36
4384,34
4385,34
4386,34
4387,38
4388,35
4389,34
4390,33
4391,34
4392,34
4393,34
4394,34
4395,38
4396,33
4397,40
4398,34
4399,33
4400,32
4401,37
4402,35
4403,37
4404,39
4405,34
4406,33
4407,35
4408,35
4409,33
4410,34
4411,34
4412,33
4413,34
4414,33
4415,33
4416,34
4417,37
4418,34
4419,35
4420,35
4421,34
4422,33
4423,37
4424,36
4425,33
4426,34
4427,32
4428,33
4429,33
4430,33
4431,34
4432,33
4433,34
4434,33
4435,34
4436,32
4437,33
4438,35
4439,33
4440,34
4441,34
4442,34
4443,33
4444,35
4445,33
4446,34
4447,37
4448,34
4449,32
4450,33
4451,39
4452,34
4453,33
4454,32
4455,37
4456,35
4457,33
4458,33
4459,33
4460,33
4461,37
4462,35
4463,34
4464,35
4465,34
4466,33
4467,33
4468,35
4469,34
4470,32
4471,36
4472,34
4473,33
4474,35
4475,37
4476,36
4477,35
4478,34
4479,33
4480,33
4481,34
4482,36
4483,35
4484,34
4485,34
4486,36
4487,33
4488,34
4489,42
4490,35
4491,38
4492,34
4493,38
4494,34
4495,36
4496,36
4497,37
4498,38
4499,34
4500,39
4501,34
4502,42
4503,35
4504,39
4505,45
4506,36
4507,57
4508,38
4509,42
4510,42
4511,44
4512,39
4513,68
4514,38
4515,37
4516,39
4517,36
4518,39
4519,35
4520,39
4521,34
4522,38
4523,35
4524,37
4525,39
4526,46
4527,37
4528,46
4529,37
4530,39
4531,40
4532,43
4533,42
4534,60
4535,36
4536,44
4537,36
4538,37
4539,36
4540,39
4541,44
4542,38
4543,44
4544,39
4545,36
4546,37
4547,39
4548,39
4549,35
4550,38
4551,35
4552,39
4553,38
4554,42
4555,36
4556,37
4557,38
4558,39
4559,53
4560,38
4561,52
4562,40
4563,42
4564,45
4565,36
4566,39
4567,39
4568,41
4569,36
4570,39
4571,35
4572,38
4573,38
4574,39
4575,37
4576,38
4577,36
4578,39
4579,39
4580,47
4581,39
4582,43
4583,41
4584,38
4585,38
4586,37
4587,35
4588,39
4589,35
4590,37
4591,38
4592,36
4593,34
4594,38
4595,37
4596,39
4597,42
4598,37
4599,39
4600,38
4601,39
4602,35
4603,36
4604,39
4605,36
4606,37
4607,35
4608,35
4609,35
4610,36
4611,34
4612,38
4613,38
4614,37
4615,36
4616,39
4617,36
4618,40
4619,35
4620,38
4621,35
4622,36
4623,36
4624,37
4625,35
4626,36
4627,35
4628,36
4629,35
4630,36
4631,38
4632,35
4633,34
4634,35
4635,41
4636,37
4637,36
4638,36
4639,38
4640,36
4641,39
4642,36
4643,37
4644,36
4645,35
4646,35
4647,35
4648,37
4649,35
4650,37
4651,35
4652,36
4653,35
4654,35
4655,35
4656,37
4657,38
4658,37
4659,34
4660,36
4661,35
4662,35
4663,38
4664,35
4665,35
4666,36
4667,34
4668,35
4669,36
4670,35
4671,35
4672,37
4673,34
4674,36
4675,35
4676,36
4677,35
4678,37
4679,35
4680,34
4681,34
4682,36
4683,35
4684,34
4685,40
4686,37
4687,35
4688,34
4689,35
4690,40
4691,34
4692,37
4693,36
4694,34
4695,39
4696,35
4697,35
4698,34
4699,39
4700,34
4701,35
4702,34
4703,35
4704,35
4705,35
4706,35
4707,34
4708,35
4709,35
4710,34
4711,36
4712,34
4713,35
4714,34
4715,34
4716,35
4717,38
4718,35
4719,36
4720,36
4721,35
4722,37
4723,35
4724,35
4725,34
4726,36
4727,40
4728,34
4729,34
4730,35
4731,34
4732,35
4733,38
4734,35
4735,38
4736,34
4737,35
4738,34
4739,35
4740,35
4741,35
4742,35
4743,35
4744,35
4745,36
4746,34
4747,35
4748,34
4749,35
4750,34
4751,37
4752,35
4753,36
4754,35
4755,35
4756,36
4757,35
4758,35
4759,35
4760,36
4761,34
4762,34
4763,38
4764,34
4765,34
4766,34
4767,38
4768,34
4769,34
4770,38
4771,35
4772,34
4773,34
4774,35
4775,35
4776,37
4777,34
4778,34
4779,34
4780,36
4781,35
4782,34
4783,36
4784,34
4785,35
4786,38
4787,35
4788,38
4789,35
4790,40
4791,35
4792,38
4793,35
4794,35
4795,35
4796,34
4797,35
4798,34
4799,34
4800,37
4801,35
4802,35
4803,37
4804,35
4805,35
4806,37
4807,34
4808,36
4809,35
4810,36
4811,35
4812,39
4813,35
4814,35
4815,35
4816,39
4817,34
4818,35
4819,35
4820,34
4821,35
4822,36
4823,38
4824,34
4825,37
4826,35
4827,36
4828,35
4829,38
4830,37
4831,38
4832,37
4833,35
4834,36
4835,35
4836,38
4837,35
4838,36
4839,35
4840,39
4841,35
4842,37
4843,37
4844,35
4845,38
4846,34
4847,36
4848,36
4849,37
4850,35
4851,36
4852,35
4853,35
4854,36
4855,36
4856,37
4857,35
4858,35
4859,36
4860,37
4861,39
4862,36
4863,36
4864,35
4865,36
4866,35
4867,35
4868,36
4869,37
4870,39
4871,39
4872,40
4873,38
4874,35
4875,36
4876,38
4877,39
4878,35
4879,35
4880,35
4881,39
4882,37
4883,35
4884,35
4885,40
4886,38
4887,38
4888,35
4889,35
4890,37
4891,35
4892,37
4893,37
4894,38
4895,37
4896,35
4897,37
4898,37
4899,37
4900,38
4901,35
4902,38
4903,39
4904,37
4905,35
4906,39
4907,37
4908,36
4909,35
4910,36
4911,38
4912,35
4913,35
4914,36
4915,35
4916,37
4917,37
4918,37
4919,38
4920,36
4921,34
4922,36
4923,38
4924,37
4925,41
4926,37
4927,35
4928,35
4929,35
4930,35
4931,35
4932,37
4933,36
4934,34
4935,34
4936,36
4937,35
4938,37
4939,38
4940,37
4941,35
4942,39
4943,41
4944,35
4945,35
4946,35
4947,35
4948,37
4949,38
4950,34
4951,37
4952,35
4953,35
4954,35
4955,36
4956,36
4957,36
4958,35
4959,35
4960,37
4961,41
4962,36
4963,38
4964,36
4965,43
4966,36
4967,36
4968,36
4969,41
4970,37
4971,39
4972,38
4973,39
4974,37
4975,39
4976,38
4977,37
4978,38
4979,46
4980,40
4981,37
4982,39
4983,39
4984,38
4985,37
4986,39
4987,37
4988,44
4989,37
4990,43
4991,38
4992,43
4993,41
4994,44
4995,39
4996,43
4997,38
4998,42
4999,37
5000,40
5001,40
5002,44
5003,39
5004,45
5005,39
5006,43
5007,38
5008,44
5009,38
5010,41
5011,40
5012,42
5013,37
5014,41
5015,39
5016,42
5017,41
5018,43
5019,44
5020,45
5021,39
5022,48
5023,39
5024,47
5025,38
5026,41
5027,38
5028,42
5029,40
5030,42
5031,43
5032,44
5033,37
5034,44
5035,38
5036,44
5037,38
5038,45
5039,36
5040,46
5041,39
5042,44
5043,43
5044,44
5045,39
5046,48
5047,40
5048,47
5049,38
5050,47
5051,40
5052,42
5053,39
5054,46
5055,37
5056,46
5057,39
5058,41
5059,40
5060,41
5061,37
5062,44
5063,40
5064,42
5065,45
5066,41
5067,41
5068,40
5069,38
5070,45
5071,41
5072,42
5073,41
5074,41
5075,44
5076,42
5077,38
5078,42
5079,37
5080,46
5081,42
5082,40
5083,40
5084,43
5085,44
5086,45
5087,39
5088,42
5089,39
5090,41
5091,39
5092,43
5093,44
5094,43
5095,39
5096,42
5097,45
5098,41
5099,42
5100,44
5101,43
5102,44
5103,38
5104,45
5105,40
5106,42
5107,38
5108,45
5109,36
5110,48
5111,40
5112,43
5113,38
5114,45
5115,38
5116,42
5117,41
5118,50
5119,42
5120,45
5121,41
5122,43
5123,39
5124,46
5125,40
5126,45
5127,44
5128,42
5129,41
5130,42
5131,45
5132,43
5133,45
5134,41
5135,46
5136,43
5137,45
5138,43
5139,43
5140,44
5141,48
5142,44
5143,41
5144,43
5145,42
5146,42
5147,40
5148,47
5149,42
5150,43
5151,40
5152,50
5153,38
5154,48
5155,39
5156,43
5157,40
5158,45
5159,43
5160,45
5161,44
5162,45
5163,42
5164,42
5165,40
5166,43
5167,41
5168,45
5169,42
5170,47
5171,40
5172,45
5173,38
5174,41
5175,39
5176,42
5177,39
5178,42
5179,40
5180,43
5181,41
5182,43
5183,40
5184,47
5185,38
5186,42
5187,45
5188,46
5189,38
5190,44
5191,41
5192,44
5193,38
5194,42
5195,38
5196,44
5197,39
5198,43
5199,45
5200,43
5201,42
5202,43
5203,39
5204,44
5205,39
5206,44
5207,36
5208,47
5209,37
5210,45
5211,39
5212,43
5213,42
5214,44
5215,39
5216,47
5217,38
5218,43
5219,40
5220,46
5221,42
5222,48
5223,38
5224,43
5225,40
5226,42
5227,39
5228,42
5229,41
5230,43
5231,38
5232,42
5233,39
5234,44
5235,39
5236,43
5237,39
5238,41
5239,38
5240,45
5241,38
5242,44
5243,46
5244,42
5245,38
5246,45
5247,40
5248,47
5249,40
5250,43
5251,40
5252,42
5253,38
5254,43
5255,40
5256,43
5257,43
5258,42
5259,40
5260,42
5261,41
5262,42
5263,40
5264,45
5265,41
5266,42
5267,38
5268,47
5269,39
5270,49
5271,39
5272,45
5273,46
5274,43
5275,40
5276,42
5277,41
5278,47
5279,41
5280,44
5281,44
5282,44
5283,38
5284,42
5285,47
5286,42
5287,42
5288,45
5289,39
5290,44
5291,40
5292,44
5293,38
5294,50
5295,40
5296,47
5297,42
5298,47
5299,40
5300,44
5301,39
5302,41
5303,38
5304,46
5305,39
5306,41
5307,39
5308,42
5309,39
5310,41
5311,42
5312,43
5313,45
5314,44
5315,40
5316,44
5317,44
5318,50
5319,39
5320,44
5321,41
5322,43
5323,39
5324,42
5325,45
5326,43
5327,45
5328,44
5329,41
5330,45
5331,38
5332,43
5333,44
5334,43
5335,40
5336,43
5337,39
5338,46
5339,41
5340,42
5341,38
5342,45
5343,40
5344,42
5345,39
5346,43
5347,42
5348,46
5349,43
5350,45
5351,43
5352,45
5353,41
5354,44
5355,40
5356,41
5357,40
5358,42
5359,37
5360,42
5361,36
5362,44
5363,40
5364,44
5365,43
5366,44
5367,38
5368,43
5369,41
5370,46
5371,40
5372,43
5373,47
5374,43
5375,45
5376,43
5377,42
5378,45
5379,39
5380,42
5381,43
5382,45
5383,39
5384,48
5385,41
5386,47
5387,39
5388,43
5389,43
5390,50
5391,39
5392,46
5393,39
5394,46
5395,39
5396,43
5397,40
5398,47
5399,38
5400,43
5401,43
5402,48
5403,40
5404,45
5405,38
5406,43
5407,38
5408,45
5409,38
5410,46
5411,42
5412,43
5413,39
5414,43
5415,46
5416,42
5417,45
5418,44
5419,42
5420,44
5421,43
5422,48
5423,44
5424,46
5425,46
5426,45
5427,44
5428,43
5429,39
5430,51
5431,41
5432,45
5433,39
5434,44
5435,40
5436,49
5437,37
5438,49
5439,38
5440,45
5441,39
5442,47
5443,41
5444,47
5445,43
5446,48
5447,42
5448,44
5449,37
5450,42
5451,40
5452,42
5453,40
5454,43
5455,41
5456,43
5457,41
5458,43
5459,43
5460,44
5461,40
5462,43
5463,40
5464,44
5465,39
5466,44
5467,39
5468,46
5469,40
5470,45
5471,37
5472,47
5473,38
5474,46
5475,38
5476,47
5477,38
5478,42
5479,39
5480,44
5481,38
5482,43
5483,40
5484,45
5485,43
5486,44
5487,38
5488,45
5489,39
5490,43
5491,40
5492,47
5493,42
5494,43
5495,45
5496,42
5497,46
5498,43
5499,40
5500,46
5501,41
5502,43
5503,42
5504,45
5505,39
5506,49
5507,37
5508,43
5509,39
5510,43
5511,43
5512,48
5513,37
5514,46
5515,37
5516,50
5517,37
5518,47
5519,41
5520,46
5521,40
5522,43
5523,38
5524,42
5525,39
5526,43
5527,38
5528,43
5529,38
5530,45
5531,39
5532,46
5533,41
5534,44
5535,38
5536,44
5537,37
5538,47
5539,40
5540,45
5541,37
5542,44
5543,38
5544,47
5545,40
5546,43
5547,37
5548,41
5549,39
5550,45
5551,41
5552,47
5553,36
5554,45
5555,38
5556,46
5557,44
5558,44
5559,38
5560,47
5561,42
5562,44
5563,37
5564,45
5565,42
5566,44
5567,43
5568,44
5569,44
5570,43
5571,41
5572,42
5573,40
5574,45
5575,40
5576,43
5577,42
5578,47
5579,38
5580,44
5581,41
5582,49
5583,42
5584,43
5585,38
5586,49
5587,39
5588,47
5589,42
5590,50
5591,39
5592,47
5593,43
5594,44
5595,40
5596,47
5597,38
5598,44
5599,39
5600,42
5601,46
5602,44
5603,50
5604,46
5605,45
5606,42
5607,48
5608,44
5609,43
5610,41
5611,39
5612,42
5613,39
5614,42
5615,44
5616,43
5617,42
5618,42
5619,38
5620,42
5621,41
5622,45
5623,41
5624,51
5625,39
5626,49
5627,42
5628,46
5629,44
5630,43
5631,43
5632,48
5633,40
5634,44
5635,37
5636,46
5637,42
5638,43
5639,41
5640,42
5641,39
5642,43
5643,40
5644,44
5645,38
5646,43
5647,40
5648,47
5649,38
5650,48
5651,41
5652,45
5653,42
5654,45
5655,42
5656,42
5657,41
5658,49
5659,38
5660,48
5661,38
5662,46
5663,44
5664,48
5665,41
5666,42
5667,40
5668,47
5669,39
5670,42
5671,42
5672,46
5673,37
5674,43
5675,45
5676,45
5677,37
5678,47
5679,42
5680,44
5681,37
5682,44
5683,38
5684,45
5685,39
5686,45
5687,36
5688,44
5689,41
5690,46
5691,44
5692,46
5693,47
5694,43
5695,39
5696,42
5697,39
5698,43
5699,41
5700,48
5701,38
5702,45
5703,36
5704,47
5705,38
5706,44
5707,40
5708,44
5709,40
5710,43
5711,38
5712,45
5713,42
5714,49
5715,43
5716,44
5717,36
5718,44
5719,39
5720,45
5721,39
5722,42
5723,38
5724,44
5725,37
5726,47
5727,41
5728,43
5729,40
5730,45
5731,37
5732,42
5733,39
5734,44
5735,40
5736,46
5737,41
5738,42
5739,43
5740,42
5741,43
5742,41
5743,51
5744,44
5745,46
5746,42
5747,41
5748,44
5749,41
5750,42
5751,40
5752,42
5753,52
5754,48
5755,40
5756,44
5757,38
5758,48
5759,38
5760,46
5761,41
5762,45
5763,44
5764,48
5765,40
5766,45
5767,40
5768,44
5769,40
5770,44
5771,40
5772,44
5773,39
5774,48
5775,45
5776,45
5777,39
5778,44
5779,42
5780,47
5781,42
5782,50
5783,39
5784,45
5785,39
5786,44
5787,39
5788,46
5789,40
5790,45
5791,40
5792,44
5793,39
5794,44
5795,40
5796,47
5797,44
5798,49
5799,44
5800,47
5801,42
5802,45
5803,40
5804,44
5805,40
5806,45
5807,39
5808,43
5809,39
5810,45
5811,40
5812,44
5813,41
5814,43
5815,41
5816,43
5817,39
5818,43
5819,37
5820,44
5821,44
5822,45
5823,40
5824,45
5825,44
5826,44
5827,42
5828,43
5829,41
5830,44
5831,39
5832,42
5833,41
5834,43
5835,39
5836,44
5837,41
5838,46
5839,40
5840,45
5841,40
5842,45
5843,42
5844,47
5845,40
5846,47
5847,42
5848,43
5849,44
5850,43
5851,44
5852,42
5853,40
5854,42
5855,42
5856,43
5857,40
5858,46
5859,43
5860,43
5861,40
5862,43
5863,40
5864,45
5865,39
5866,44
5867,43
5868,46
5869,42
5870,47
5871,41
5872,44
5873,38
5874,45
5875,39
5876,43
5877,41
5878,42
5879,40
5880,47
5881,42
5882,44
5883,40
5884,44
5885,38
5886,42
5887,38
5888,45
5889,42
5890,45
5891,40
5892,43
5893,39
5894,43
5895,43
5896,44
5897,39
5898,45
5899,39
5900,43
5901,38
5902,45
5903,38
5904,43
5905,39
5906,43
5907,45
5908,43
5909,40
5910,44
5911,40
5912,42
5913,43
5914,43
5915,41
5916,43
5917,43
5918,44
5919,43
5920,45
5921,40
5922,42
5923,45
5924,41
5925,40
5926,43
5927,40
5928,41
5929,40
5930,42
5931,42
5932,43
5933,41
5934,43
5935,39
5936,44
5937,42
5938,47
5939,39
5940,45
5941,39
5942,45
5943,40
5944,45
5945,41
5946,43
5947,40
5948,45
5949,49
5950,43
5951,41
5952,43
5953,40
5954,43
5955,39
5956,43
5957,40
5958,48
5959,43
5960,45
5961,41
5962,43
5963,41
5964,44
5965,49
5966,45
5967,44
5968,44
5969,43
5970,46
5971,43
5972,42
5973,40
5974,43
5975,41
5976,42
5977,42
5978,42
5979,43
5980,44
5981,47
5982,42
5983,46
5984,43
5985,40
5986,44
5987,41
5988,42
5989,41
5990,43
5991,39
5992,44
5993,42
5994,42
5995,42
5996,43
5997,38
5998,45
5999,41
6000,43
6001,40
6002,44
6003,44
6004,44
6005,42
6006,42
6007,40
6008,45
6009,41
6010,45
6011,40
6012,42
6013,40
6014,42
6015,39
6016,41
6017,42
6018,42
6019,44
6020,43
6021,42
6022,43
6023,39
6024,42
6025,40
6026,46
6027,37
6028,46
6029,38
6030,47
6031,37
6032,42
6033,44
6034,42
6035,38
6036,41
6037,39
6038,42
6039,41
6040,41
6041,40
6042,44
6043,39
6044,41
6045,39
6046,41
6047,39
6048,39
6049,39
6050,41
6051,41
6052,40
6053,42
6054,40
6055,41
6056,40
6057,37
6058,41
6059,37
6060,40
6061,36
6062,41
6063,37
6064,42
6065,37
6066,39
6067,39
6068,40
6069,38
6070,41
6071,36
6072,39
6073,38
6074,40
6075,37
6076,40
6077,40
6078,38
6079,38
6080,40
6081,40
6082,40
6083,37
6084,39
6085,38
6086,39
6087,37
6088,41
6089,40
6090,40
6091,41
6092,40
6093,38
6094,44
6095,38
6096,41
6097,41
6098,40
6099,36
6100,40
6101,40
6102,39
6103,39
6104,41
6105,38
6106,41
6107,37
6108,40
6109,38
6110,39
6111,41
6112,42
6113,37
6114,39
6115,37
6116,40
6117,37
6118,39
6119,38
6120,42
6121,37
6122,40
6123,37
6124,39
6125,38
6126,41
6127,38
6128,40
6129,37
6130,39
6131,37
6132,41
6133,37
6134,41
6135,38
6136,39
6137,42
6138,39
6139,39
6140,39
6141,40
6142,39
6143,40
6144,39
6145,40
6146,39
6147,38
6148,40
6149,40
6150,41
6151,37
6152,39
6153,36
6154,39
6155,37
6156,40
6157,41
6158,42
6159,37
6160,41
6161,38
6162,41
6163,39
6164,40
6165,37
6166,40
6167,37
6168,41
6169,37
6170,41
6171,39
6172,40
6173,38
6174,39
6175,37
6176,41
6177,37
6178,41
6179,37
6180,41
6181,37
6182,40
6183,36
6184,39
6185,37
6186,40
6187,41
6188,42
6189,37
6190,40
6191,37
6192,39
6193,39
6194,40
6195,37
6196,39
6197,37
6198,40
6199,37
6200,39
6201,38
6202,40
6203,40
6204,40
6205,37
6206,40
6207,39
6208,40
6209,37
6210,42
6211,38
6212,41
6213,37
6214,39
6215,38
6216,41
6217,36
6218,41
6219,36
6220,41
6221,38
6222,40
6223,40
6224,42
6225,39
6226,43
6227,37
6228,41
6229,36
6230,41
6231,41
6232,41
6233,40
6234,41
6235,39
6236,41
6237,36
6238,39
6239,38
6240,39
6241,36
6242,41
6243,37
6244,41
6245,37
6246,44
6247,38
6248,43
6249,37
6250,39
6251,38
6252,40
6253,40
6254,40
6255,38
6256,39
6257,41
6258,41
6259,37
6260,40
6261,38
6262,39
6263,40
6264,41
6265,36
6266,41
6267,39
6268,41
6269,37
6270,40
6271,39
6272,41
6273,38
6274,41
6275,43
6276,40
6277,39
6278,41
6279,38
6280,41
6281,39
6282,42
6283,41
6284,40
6285,39
6286,43
6287,38
6288,41
6289,38
6290,39
6291,37
6292,41
6293,41
6294,40
6295,41
6296,45
6297,60
6298,42
6299,42
6300,41
6301,40
6302,41
6303,39
6304,43
6305,43
6306,38
6307,41
6308,39
6309,42
6310,37
6311,38
6312,38
6313,39
6314,43
6315,38
6316,40
6317,37
6318,42
6319,37
6320,41
6321,37
6322,41
6323,41
6324,40
6325,41
6326,52
6327,40
6328,43
6329,38
6330,41
6331,38
6332,41
6333,38
6334,44
6335,38
6336,40
6337,37
6338,38
6339,38
6340,38
6341,38
6342,42
6343,41
6344,43
6345,40
6346,41
6347,43
6348,47
6349,41
6350,43
6351,40
6352,42
6353,39
6354,41
6355,38
6356,43
6357,41
6358,44
6359,38
6360,45
6361,38
6362,41
6363,42
6364,45
6365,38
6366,40
6367,39
6368,42
6369,41
6370,41
6371,40
6372,42
6373,40
6374,41
6375,39
6376,49
6377,41
6378,43
6379,42
6380,40
6381,40
6382,46
6383,42
6384,41
6385,39
6386,40
6387,44
6388,42
6389,43
6390,42
6391,40
6392,42
6393,43
6394,40
6395,42
6396,41
6397,40
6398,44
6399,41
6400,42
6401,39
6402,41
6403,38
6404,47
6405,40
6406,39
6407,42
6408,41
6409,39
6410,41
6411,40
6412,39
6413,41
6414,42
6415,40
6416,40
6417,39
6418,40
6419,42
6420,40
6421,40
6422,43
6423,42
6424,41
6425,41
6426,42
6427,40
6428,43
6429,45
6430,42
6431,42
6432,43
6433,42
6434,43
6435,41
6436,41
6437,42
6438,40
6439,42
6440,42
6441,39
6442,39
6443,39
6444,42
6445,40
6446,41
6447,43
6448,41
6449,46
6450,42
6451,39
6452,40
6453,39
6454,41
6455,40
6456,39
6457,40
6458,43
6459,40
6460,45
6461,41
6462,43
6463,39
6464,41
6465,39
6466,39
6467,40
6468,45
6469,43
6470,41
6471,40
6472,40
6473,41
6474,42
6475,40
6476,41
6477,39
6478,40
6479,41
6480,40
6481,41
6482,42
6483,43
6484,42
6485,40
6486,41
6487,39
6488,41
6489,42
6490,43
6491,40
6492,40
6493,41
6494,43
6495,40
6496,42
6497,41
6498,40
6499,41
6500,41
6501,40
6502,43
6503,39
6504,41
6505,46
6506,44
6507,40
6508,43
6509,40
6510,44
6511,41
6512,43
6513,44
6514,44
6515,45
6516,43
6517,42
6518,43
6519,40
6520,43
6521,39
6522,44
6523,40
6524,44
6525,40
6526,45
6527,40
6528,43
6529,41
6530,43
6531,47
6532,44
6533,43
6534,45
6535,51
6536,46
6537,45
6538,50
6539,43
6540,46
6541,42
6542,45
6543,44
6544,45
6545,41
6546,43
6547,44
6548,45
6549,45
6550,49
6551,55
6552,48
6553,45
6554,47
6555,65
6556,50
6557,54
6558,48
6559,71
6560,46
6561,61
6562,48
6563,76
6564,48
6565,51
6566,46
6567,48
6568,47
6569,43
6570,48
6571,47
6572,56
6573,44
6574,49
6575,41
6576,59
6577,44
6578,50
6579,45
6580,59
6581,46
6582,56
6583,42
6584,59
6585,56
6586,52
6587,57
6588,48
6589,52
6590,48
6591,58
6592,48
6593,57
6594,44
6595,48
6596,45
6597,46
6598,46
6599,50
6600,50
6601,47
6602,50
6603,50
6604,46
6605,44
6606,55
6607,51
6608,60
6609,50
6610,49
6611,53
6612,55
6613,78
6614,55
6615,55
6616,50
6617,50
6618,46
6619,55
6620,53
6621,46
6622,51
6623,54
6624,52
6625,62
6626,48
6627,50
6628,53
6629,44
6630,52
6631,50
6632,54
6633,42
6634,67
6635,44
6636,54
6637,53
6638,52
6639,48
6640,55
6641,45
6642,52
6643,51
6644,56
6645,53
6646,62
6647,61
6648,52
6649,54
6650,50
6651,50
6652,51
6653,42
6654,48
6655,47
6656,52
6657,43
6658,54
6659,57
6660,51
6661,45
6662,50
6663,45
6664,53
6665,49
6666,56
6667,41
6668,53
6669,42
6670,52
6671,45
6672,51
6673,42
6674,50
6675,42
6676,48
6677,47
6678,50
6679,45
6680,57
6681,49
6682,48
6683,60
6684,49
6685,47
6686,51
6687,47
6688,51
6689,49
6690,46
6691,43
6692,49
6693,43
6694,48
6695,53
6696,46
6697,46
6698,50
6699,44
6700,48
6701,43
6702,51
6703,43
6704,56
6705,47
6706,54
6707,48
6708,52
6709,49
6710,56
6711,54
6712,49
6713,50
6714,52
6715,45
6716,56
6717,45
6718,48
6719,46
6720,52
6721,41
6722,51
6723,42
6724,49
6725,50
6726,49
6727,48
6728,54
6729,48
6730,53
6731,46
6732,50
6733,48
6734,51
6735,48
6736,48
6737,51
6738,49
6739,46
6740,52
6741,45
6742,50
6743,41
6744,46
6745,46
6746,54
6747,45
6748,53
6749,43
6750,52
6751,43
6752,54
6753,42
6754,54
6755,42
6756,52
6757,46
6758,48
6759,43
6760,49
6761,42
6762,50
6763,46
6764,51
6765,43
6766,48
6767,44
6768,47
6769,46
6770,52
6771,45
6772,49
6773,44
6774,47
6775,48
6776,50
6777,43
6778,51
6779,43
6780,48
6781,45
6782,47
6783,44
6784,50
6785,45
6786,48
6787,46
6788,49
6789,48
6790,49
6791,45
6792,50
6793,43
6794,50
6795,48
6796,50
6797,44
6798,48
6799,46
6800,48
6801,43
6802,48
6803,46
6804,50
6805,46
6806,49
6807,44
6808,50
6809,44
6810,50
6811,45
6812,49
6813,45
6814,47
6815,46
6816,50
6817,48
6818,49
6819,44
6820,49
6821,43
6822,50
6823,43
6824,54
6825,49
6826,48
6827,45
6828,48
6829,46
6830,49
6831,47
6832,50
6833,45
6834,49
6835,46
6836,55
6837,43
6838,52
6839,44
6840,49
6841,44
6842,48
6843,48
6844,47
6845,53
6846,52
6847,47
6848,49
6849,44
6850,49
6851,45
6852,50
6853,48
6854,49
6855,45
6856,47
6857,46
6858,47
6859,49
6860,51
6861,46
6862,48
6863,48
6864,50
6865,43
6866,51
6867,46
6868,49
6869,43
6870,52
6871,45
6872,51
6873,47
6874,60
6875,49
6876,48
6877,52
6878,50
6879,58
6880,50
6881,55
6882,50
6883,48
6884,53
6885,46
6886,51
6887,44
6888,51
6889,54
6890,47
6891,48
6892,51
6893,44
6894,50
6895,46
6896,53
6897,43
6898,53
6899,51
6900,61
6901,46
6902,58
6903,48
6904,51
6905,47
6906,48
6907,50
6908,48
6909,56
6910,58
6911,47
6912,48
6913,55
6914,47
6915,44
6916,46
6917,53
6918,49
6919,52
6920,50
6921,51
6922,49
6923,48
6924,51
6925,51
6926,47
6927,43
6928,51
6929,44
6930,55
6931,44
6932,48
6933,43
6934,51
6935,44
6936,48
6937,63
6938,49
6939,46
6940,53
6941,46
6942,50
6943,46
6944,48
6945,43
6946,51
6947,45
6948,47
6949,50
6950,47
6951,49
6952,47
6953,46
6954,46
6955,44
6956,46
6957,46
6958,54
6959,43
6960,53
6961,50
6962,48
6963,47
6964,49
6965,48
6966,47
6967,51
6968,47
6969,45
6970,55
6971,43
6972,51
6973,41
6974,51
6975,43
6976,48
6977,45
6978,46
6979,45
6980,46
6981,42
6982,50
6983,43
6984,49
6985,43
6986,49
6987,49
6988,54
6989,42
6990,51
6991,45
6992,48
6993,42
6994,50
6995,43
6996,48
6997,43
6998,46
6999,41
7000,46
7001,47
7002,45
7003,48
7004,46
7005,44
7006,46
7007,43
7008,46
7009,45
7010,45
7011,41
7012,46
7013,43
7014,44
7015,52
7016,46
7017,43
7018,46
7019,43
7020,46
7021,41
7022,49
7023,43
7024,47
7025,44
7026,48
7027,43
7028,46
7029,43
7030,46
7031,45
7032,45
7033,42
7034,45
7035,41
7036,47
7037,44
7038,45
7039,42
7040,45
7041,43
7042,45
7043,42
7044,46
7045,52
7046,46
7047,41
7048,47
7049,45
7050,46
7051,49
7052,46
7053,48
7054,46
7055,42
7056,45
7057,41
7058,45
7059,49
7060,45
7061,44
7062,44
7063,47
7064,45
7065,46
7066,53
7067,50
7068,46
7069,54
7070,45
7071,45
7072,50
7073,45
7074,46
7075,46
7076,47
7077,46
7078,44
7079,43
7080,48
7081,41
7082,45
7083,50
7084,46
7085,43
7086,47
7087,43
7088,48
7089,46
7090,51
7091,46
7092,45
7093,44
7094,46
7095,46
7096,44
7097,47
7098,50
7099,43
7100,45
7101,42
7102,47
7103,43
7104,48
7105,43
7106,45
7107,41
7108,44
7109,44
7110,47
7111,41
7112,50
7113,46
7114,48
7115,42
7116,44
7117,49
7118,48
7119,44
7120,46
7121,52
7122,46
7123,44
7124,47
7125,42
7126,48
7127,45
7128,46
7129,42
7130,44
7131,43
7132,44
7133,46
7134,45
7135,42
7136,44
7137,51
7138,48
7139,46
7140,47
7141,44
7142,48
7143,41
7144,46
7145,41
7146,47
7147,42
7148,45
7149,42
7150,44
7151,42
7152,48
7153,46
7154,44
7155,44
7156,44
7157,45
7158,49
7159,44
7160,44
7161,43
7162,48
7163,43
7164,45
7165,41
7166,44
7167,43
7168,43
7169,45
7170,44
7171,43
7172,45
7173,44
7174,45
7175,41
7176,44
7177,42
7178,44
7179,42
7180,46
7181,43
7182,45
7183,43
7184,42
7185,43
7186,41
7187,44
7188,47
7189,42
7190,43
7191,41
7192,43
7193,44
7194,43
7195,41
7196,43
7197,41
7198,42
7199,45
7200,45
7201,41
7202,46
7203,41
7204,47
7205,43
7206,45
7207,42
7208,47
7209,41
7210,44
7211,44
7212,42
7213,44
7214,42
7215,44
7216,42
7217,42
7218,42
7219,43
7220,44
7221,45
7222,44
7223,45
7224,41
7225,47
7226,44
7227,43
7228,45
7229,45
7230,46
7231,41
7232,43
7233,43
7234,42
7235,44
7236,44
7237,41
7238,42
7239,41
7240,42
7241,41
7242,43
7243,44
7244,44
7245,41
7246,44
7247,43
7248,42
7249,42
7250,42
7251,42
7252,42
7253,42
7254,44
7255,44
7256,44
7257,43
7258,41
7259,41
7260,41
7261,43
7262,44
7263,42
7264,43
7265,41
7266,42
7267,44
7268,42
7269,44
7270,43
7271,41
7272,43
7273,41
7274,41
7275,42
7276,42
7277,41
7278,42
7279,41
7280,43
7281,47
7282,43
7283,41
7284,42
7285,41
7286,42
7287,41
7288,42
7289,42
7290,45
7291,43
7292,41
7293,43
7294,41
7295,41
7296,42
7297,43
7298,41
7299,41
7300,40
7301,43
7302,41
7303,41
7304,45
7305,42
7306,41
7307,42
7308,41
7309,41
7310,42
7311,42
7312,40
7313,41
7314,41
7315,45
7316,43
7317,41
7318,42
7319,41
7320,40
7321,42
7322,42
7323,45
7324,40
7325,42
7326,42
7327,42
7328,42
7329,44
7330,43
7331,41
7332,41
7333,41
7334,41
7335,41
7336,41
7337,41
7338,42
7339,44
7340,44
7341,41
7342,43
7343,41
7344,41
7345,41
7346,40
7347,41
7348,43
7349,42
7350,40
7351,43
7352,41
7353,43
7354,42
7355,41
7356,43
7357,41
7358,41
7359,44
7360,42
7361,44
7362,40
7363,41
7364,40
7365,45
7366,40
7367,42
7368,40
7369,41
7370,41
7371,43
7372,42
7373,41
7374,42
7375,41
7376,42
7377,43
7378,41
7379,41
7380,44
7381,41
7382,41
7383,41
7384,42
7385,44
7386,47
7387,42
7388,41
7389,45
7390,40
7391,41
7392,44
7393,41
7394,43
7395,41
7396,41
7397,43
7398,42
7399,43
7400,41
7401,41
7402,41
7403,41
7404,43
7405,43
7406,41
7407,44
7408,41
7409,42
7410,41
7411,44
7412,43
7413,43
7414,42
7415,41
7416,43
7417,41
7418,41
7419,45
7420,42
7421,45
7422,42
7423,41
7424,41
7425,43
7426,44
7427,42
7428,42
7429,41
7430,42
7431,42
7432,40
7433,41
7434,42
7435,41
7436,41
7437,44
7438,40
7439,41
7440,41
7441,42
7442,41
7443,42
7444,40
7445,43
7446,41
7447,42
7448,41
7449,41
7450,41
7451,41
7452,43
7453,42
7454,43
7455,42
7456,40
7457,44
7458,41
7459,41
7460,43
7461,45
7462,40
7463,45
7464,43
7465,40
7466,42
7467,46
7468,44
7469,45
7470,43
7471,42
7472,42
7473,45
7474,43
7475,42
7476,42
7477,43
7478,42
7479,41
7480,41
7481,41
7482,44
7483,41
7484,41
7485,42
7486,45
7487,46
7488,41
7489,42
7490,42
7491,43
7492,42
7493,41
7494,42
7495,42
7496,42
7497,43
7498,42
7499,47
7500,42
7501,49
7502,42
7503,42
7504,43
7505,47
7506,42
7507,41
7508,43
7509,45
7510,41
7511,44
7512,45
7513,42
7514,41
7515,46
7516,41
7517,41
7518,45
7519,42
7520,42
7521,41
7522,42
7523,41
7524,43
7525,44
7526,45
7527,41
7528,41
7529,43
7530,41
7531,41
7532,45
7533,44
7534,45
7535,40
7536,44
7537,44
7538,43
7539,44
7540,44
7541,45
7542,42
7543,43
7544,42
7545,45
7546,43
7547,43
7548,41
7549,43
7550,43
7551,44
7552,45
7553,42
7554,43
7555,44
7556,42
7557,44
7558,45
7559,45
7560,43
7561,48
7562,44
7563,51
7564,49
7565,51
7566,45
7567,47
7568,45
7569,42
7570,46
7571,45
7572,45
7573,44
7574,45
7575,51
7576,47
7577,52
7578,46
7579,48
7580,48
7581,45
7582,47
7583,44
7584,49
7585,65
7586,47
7587,53
7588,45
7589,49
7590,46
7591,51
7592,48
7593,44
7594,54
7595,50
7596,49
7597,41
7598,50
7599,43
7600,50
7601,41
7602,49
7603,44
7604,46
7605,46
7606,59
7607,44
7608,59
7609,51
7610,49
7611,50
7612,51
7613,47
7614,46
7615,49
7616,50
7617,51
7618,47
7619,50
7620,47
7621,44
7622,49
7623,48
7624,47
7625,44
7626,46
7627,44
7628,46
7629,46
7630,52
7631,44
7632,56
7633,43
7634,47
7635,44
7636,51
7637,41
7638,50
7639,45
7640,47
7641,44
7642,46
7643,53
7644,47
7645,51
7646,48
7647,47
7648,46
7649,49
7650,47
7651,49
7652,50
7653,50
7654,49
7655,47
7656,51
7657,53
7658,46
7659,49
7660,48
7661,44
7662,47
7663,49
7664,53
7665,44
7666,50
7667,45
7668,52
7669,54
7670,47
7671,46
7672,49
7673,45
7674,51
7675,50
7676,49
7677,47
7678,51
7679,48
7680,52
7681,59
7682,48
7683,52
7684,48
7685,54
7686,48
7687,51
7688,50
7689,49
7690,52
7691,49
7692,48
7693,51
7694,48
7695,60
7696,49
7697,47
7698,49
7699,57
7700,51
7701,63
7702,60
7703,53
7704,54
7705,46
7706,53
7707,47
7708,52
7709,50
7710,51
7711,47
7712,51
7713,50
7714,51
7715,50
7716,58
7717,53
7718,50
7719,50
7720,55
7721,47
7722,58
7723,53
7724,56
7725,51
7726,51
7727,50
7728,54
7729,50
7730,54
7731,53
7732,52
7733,61
7734,56
7735,48
7736,53
7737,49
7738,58
7739,48
7740,52
7741,45
7742,53
7743,45
7744,53
7745,47
7746,53
7747,45
7748,55
7749,47
7750,58
7751,45
7752,63
7753,50
7754,63
7755,52
7756,51
7757,53
7758,53
7759,48
7760,54
7761,46
7762,54
7763,45
7764,50
7765,49
7766,53
7767,48
7768,51
7769,49
7770,50
7771,46
7772,51
7773,45
7774,57
7775,44
7776,54
7777,44
7778,59
7779,47
7780,49
7781,48
7782,50
7783,45
7784,51
7785,44
7786,55
7787,45
7788,51
7789,44
7790,51
7791,46
7792,52
7793,44
7794,51
7795,49
7796,51
7797,46
7798,49
7799,45
7800,53
7801,46
7802,51
7803,47
7804,49
7805,46
7806,50
7807,50
7808,49
7809,52
7810,52
7811,46
7812,48
7813,47
7814,48
7815,51
7816,51
7817,44
7818,50
7819,44
7820,49
7821,42
7822,53
7823,45
7824,50
7825,45
7826,51
7827,45
7828,56
7829,49
7830,52
7831,46
7832,51
7833,43
7834,52
7835,44
7836,50
7837,41
7838,49
7839,45
7840,49
7841,43
7842,48
7843,45
7844,50
7845,44
7846,49
7847,42
7848,47
7849,50
7850,51
7851,49
7852,49
7853,51
7854,50
7855,45
7856,48
7857,42
7858,48
7859,42
7860,50
7861,46
7862,49
7863,42
7864,47
7865,46
7866,50
7867,46
7868,47
7869,41
7870,49
7871,46
7872,50
7873,45
7874,51
7875,42
7876,48
7877,43
7878,49
7879,44
7880,48
7881,43
7882,48
7883,43
7884,51
7885,42
7886,47
7887,44
7888,46
7889,46
7890,45
7891,43
7892,46
7893,43
7894,45
7895,44
7896,45
7897,42
7898,45
7899,42
7900,45
7901,42
7902,46
7903,51
7904,45
7905,42
7906,44
7907,44
7908,49
7909,45
7910,49
7911,45
7912,48
7913,42
7914,48
7915,45
7916,46
7917,47
7918,49
7919,42
7920,48
7921,44
7922,45
7923,44
7924,50
7925,42
7926,46
7927,41
7928,45
7929,45
7930,43
7931,42
7932,45
7933,44
7934,43
7935,42
7936,45
7937,42
7938,46
7939,42
7940,44
7941,43
7942,44
7943,43
7944,44
7945,42
7946,47
7947,48
7948,42
7949,48
7950,43
7951,42
7952,42
7953,46
7954,41
7955,42
7956,43
7957,43
7958,43
7959,43
7960,41
7961,45
7962,45
7963,43
7964,42
7965,42
7966,43
7967,42
7968,47
7969,44
7970,45
7971,41
7972,43
7973,42
7974,42
7975,42
7976,42
7977,44
7978,47
7979,41
7980,44
7981,41
7982,42
7983,42
7984,42
7985,41
7986,41
7987,44
7988,44
7989,42
7990,43
7991,42
7992,41
7993,42
7994,42
7995,43
7996,41
7997,43
7998,45
7999,41
8000,41
8001,41
8002,42
8003,42
8004,43
8005,41
8006,42
8007,42
8008,43
8009,41
8010,41
8011,41
8012,41
8013,42
8014,42
8015,41
8016,41
8017,41
8018,42
8019,42
8020,42
8021,41
8022,47
8023,41
8024,42
8025,42
8026,46
8027,42
8028,42
8029,41
8030,43
8031,42
8032,41
8033,45
8034,41
8035,41
8036,41
8037,42
8038,41
8039,42
8040,42
8041,42
8042,44
8043,41
8044,42
8045,42
8046,43
8047,41
8048,42
8049,43
8050,46
8051,41
8052,41
8053,41
8054,41
8055,46
8056,44
8057,40
8058,42
8059,44
8060,41
8061,41
8062,41
8063,42
8064,42
8065,43
8066,41
8067,42
8068,45
8069,42
8070,41
8071,43
8072,42
8073,43
8074,43
8075,44
8076,42
8077,48
8078,42
8079,41
8080,42
8081,45
8082,43
8083,42
8084,42
8085,42
8086,42
8087,43
8088,43
8089,42
8090,44
8091,42
8092,45
8093,42
8094,43
8095,42
8096,43
8097,42
8098,41
8099,46
8100,41
8101,42
8102,41
8103,42
8104,42
8105,42
8106,42
8107,48
8108,42
8109,42
8110,41
8111,42
8112,41
8113,42
8114,42
8115,42
8116,41
8117,42
8118,42
8119,46
8120,41
8121,41
8122,43
8123,41
8124,41
8125,45
8126,42
8127,42
8128,45
8129,41
8130,43
8131,41
8132,42
8133,41
8134,43
8135,42
8136,42
8137,43
8138,41
8139,45
8140,41
8141,41
8142,42
8143,44
8144,41
8145,41
8146,41
8147,41
8148,41
8149,42
8150,44
8151,41
8152,41
8153,42
8154,41
8155,42
8156,41
8157,41
8158,41
8159,41
8160,42
8161,41
8162,44
8163,42
8164,44
8165,42
8166,42
8167,42
8168,44
8169,41
8170,45
8171,42
8172,43
8173,42
8174,43
8175,44
8176,42
8177,41
8178,42
8179,42
8180,41
8181,41
8182,43
8183,42
8184,41
8185,42
8186,42
8187,42
8188,45
8189,42
8190,41
8191,41
8192,44
8193,41
8194,44
8195,41
8196,41
8197,41
8198,44
8199,42
8200,41
8201,41
8202,41
8203,41
8204,41
8205,44
8206,41
8207,41
8208,41
8209,42
8210,41
8211,42
8212,45
8213,42
8214,42
8215,42
8216,44
8217,41
8218,45
8219,41
8220,42
8221,41
8222,42
8223,41
8224,41
8225,42
8226,41
8227,41
8228,42
8229,41
8230,41
8231,41
8232,41
8233,42
8234,41
8235,42
8236,41
8237,41
8238,41
8239,41
8240,41
8241,41
8242,44
8243,41
8244,41
8245,41
8246,45
8247,41
8248,41
8249,42
8250,41
8251,41
8252,44
8253,41
8254,41
8255,43
8256,42
8257,41
8258,43
8259,40
8260,41
8261,41
8262,41
8263,41
8264,41
8265,41
8266,45
8267,41
8268,44
8269,41
8270,41
8271,41
8272,41
8273,44
8274,41
8275,44
8276,45
8277,41
8278,45
8279,40
8280,41
8281,41
8282,41
8283,42
8284,45
8285,41
8286,41
8287,41
8288,41
8289,42
8290,42
8291,42
8292,41
8293,41
8294,41
8295,42
8296,41
8297,42
8298,43
8299,41
8300,41
8301,42
8302,41
8303,42
8304,41
8305,42
8306,45
8307,41
8308,44
8309,41
8310,45
8311,42
8312,43
8313,41
8314,43
8315,41
8316,41
8317,41
8318,42
8319,41
8320,43
8321,41
8322,43
8323,41
8324,41
8325,41
8326,45
8327,41
8328,42
8329,41
8330,44
8331,40
8332,42
8333,41
8334,42
8335,40
8336,41
8337,41
8338,42
8339,40
8340,42
8341,41
8342,41
8343,41
8344,41
8345,42
8346,42
8347,41
8348,43
8349,44
8350,42
8351,41
8352,42
8353,41
8354,42
8355,41
8356,44
8357,41
8358,42
8359,41
8360,41
8361,43
8362,41
8363,41
8364,42
8365,42
8366,42
8367,41
8368,41
8369,41
8370,42
8371,42
8372,41
8373,41
8374,41
8375,41
8376,41
8377,41
8378,42
8379,41
8380,43
8381,41
8382,41
8383,41
8384,42
8385,44
8386,44
8387,42
8388,45
8389,42
8390,42
8391,45
8392,42
8393,44
8394,44
8395,41
8396,43
8397,44
8398,41
8399,42
8400,44
8401,43
8402,41
8403,42
8404,43
8405,43
8406,42
8407,48
8408,44
8409,46
8410,46
8411,42
8412,43
8413,41
8414,45
8415,41
8416,44
8417,44
8418,44
8419,41
8420,44
8421,42
8422,46
8423,44
8424,44
8425,45
8426,45
8427,41
8428,46
8429,41
8430,44
8431,42
8432,43
8433,42
8434,43
8435,41
8436,44
8437,43
8438,43
8439,42
8440,44
8441,42
8442,45
8443,42
8444,45
8445,43
8446,45
8447,45
8448,43
8449,44
8450,43
8451,47
8452,44
8453,41
8454,44
8455,45
8456,42
8457,42
8458,44
8459,60
8460,45
8461,41
8462,43
8463,45
8464,43
8465,45
8466,44
8467,43
8468,44
8469,45
8470,43
8471,49
8472,49
8473,50
8474,43
8475,45
8476,47
8477,45
8478,44
8479,45
8480,60
8481,42
8482,43
8483,43
8484,45
8485,42
8486,45
8487,43
8488,44
8489,42
8490,45
8491,42
8492,51
8493,42
8494,47
8495,52
8496,45
8497,45
8498,48
8499,45
8500,45
8501,44
8502,45
8503,44
8504,45
8505,49
8506,45
8507,49
8508,47
8509,64
8510,45
8511,65
8512,47
8513,61
8514,44
8515,45
8516,47
8517,47
8518,49
8519,44
8520,49
8521,43
8522,46
8523,44
8524,46
8525,45
8526,47
8527,48
8528,47
8529,47
8530,56
8531,49
8532,57
8533,48
8534,55
8535,45
8536,47
8537,43
8538,46
8539,41
8540,45
8541,43
8542,46
8543,41
8544,47
8545,46
8546,46
8547,42
8548,49
8549,44
8550,45
8551,45
8552,50
8553,43
8554,48
8555,44
8556,46
8557,42
8558,43
8559,43
8560,45
8561,43
8562,46
8563,43
8564,44
8565,42
8566,44
8567,42
8568,43
8569,41
8570,44
8571,41
8572,47
8573,42
8574,44
8575,44
8576,45
8577,41
8578,44
8579,40
8580,46
8581,42
8582,44
8583,43
8584,44
8585,42
8586,45
8587,47
8588,46
8589,47
8590,45
8591,43
8592,44
8593,44
8594,45
8595,45
8596,44
8597,46
8598,45
8599,44
8600,45
8601,42
8602,45
8603,44
8604,46
8605,41
8606,45
8607,42
8608,47
8609,42
8610,45
8611,41
8612,44
8613,42
8614,45
8615,41
8616,44
8617,45
8618,44
8619,42
8620,44
8621,42
8622,47
8623,55
8624,46
8625,42
8626,44
8627,42
8628,45
8629,42
8630,45
8631,42
8632,44
8633,42
8634,45
8635,42
8636,43
8637,44
8638,43
8639,42
8640,44
8641,44
8642,44
8643,47
8644,52
8645,41
8646,45
8647,41
8648,44
8649,41
8650,46
8651,44
8652,43
8653,42
8654,44
8655,43
8656,48
8657,43
8658,43
8659,44
8660,43
8661,44
8662,43
8663,42
8664,46
8665,44
8666,43
8667,42
8668,42
8669,42
8670,42
8671,44
8672,50
8673,42
8674,43
8675,42
8676,43
8677,42
8678,43
8679,42
8680,43
8681,43
8682,44
8683,44
8684,44
8685,43
8686,45
8687,42
8688,43
8689,42
8690,43
8691,45
8692,42
8693,42
8694,46
8695,43
8696,43
8697,41
8698,42
8699,43
8700,42
8701,41
8702,43
8703,41
8704,45
8705,41
8706,41
8707,45
8708,43
8709,42
8710,41
8711,41
8712,41
8713,42
8714,45
8715,42
8716,42
8717,41
8718,45
8719,41
8720,41
8721,41
8722,42
8723,42
8724,43
8725,41
8726,42
8727,41
8728,42
8729,44
8730,47
8731,41
8732,48
8733,43
8734,45
8735,42
8736,42
8737,41
8738,46
8739,45
8740,42
8741,43
8742,42
8743,46
8744,42
8745,43
8746,43
8747,43
8748,42
8749,43
8750,44
8751,45
8752,43
8753,45
8754,44
8755,42
8756,43
8757,43
8758,42
8759,42
8760,44
8761,45
8762,43
8763,42
8764,43
8765,41
8766,43
8767,46
8768,43
8769,43
8770,44
8771,43
8772,43
8773,42
8774,45
8775,46
8776,42
8777,44
8778,42
8779,42
8780,42
8781,42
8782,42
8783,45
8784,43
8785,42
8786,42
8787,42
8788,42
8789,43
8790,42
8791,42
8792,42
8793,45
8794,44
8795,44
8796,42
8797,44
8798,42
8799,42
8800,43
8801,46
8802,43
8803,42
8804,42
8805,43
8806,42
8807,46
8808,43
8809,42
8810,42
8811,43
8812,42
8813,42
8814,44
8815,43
8816,42
8817,42
8818,43
8819,44
8820,42
8821,44
8822,43
8823,42
8824,42
8825,45
8826,45
8827,46
8828,43
8829,47
8830,43
8831,43
8832,44
8833,45
8834,42
8835,43
8836,42
8837,42
8838,44
8839,43
8840,44
8841,41
8842,43
8843,43
8844,43
8845,42
8846,42
8847,42
8848,45
8849,42
8850,44
8851,41
8852,43
8853,41
8854,43
8855,44
8856,42
8857,42
8858,43
8859,42
8860,43
8861,43
8862,43
8863,42
8864,43
8865,44
8866,43
8867,43
8868,42
8869,42
8870,46
8871,48
8872,42
8873,42
8874,42
8875,42
8876,42
8877,42
8878,43
8879,45
8880,42
8881,42
8882,43
8883,41
8884,43
8885,42
8886,44
8887,41
8888,47
8889,42
8890,45
8891,43
8892,46
8893,42
8894,42
8895,42
8896,45
8897,41
8898,45
8899,42
8900,42
8901,42
8902,43
8903,42
8904,43
8905,42
8906,42
8907,42
8908,42
8909,42
8910,42
8911,45
8912,43
8913,43
8914,42
8915,43
8916,42
8917,41
8918,42
8919,42
8920,43
8921,44
8922,42
8923,42
8924,42
8925,42
8926,41
8927,48
8928,43
8929,42
8930,42
8931,47
8932,42
8933,42
8934,43
8935,42
8936,42
8937,44
8938,42
8939,45
8940,41
8941,41
8942,43
8943,44
8944,42
8945,45
8946,43
8947,42
8948,42
8949,45
8950,42
8951,44
8952,43
8953,42
8954,42
8955,44
8956,42
8957,42
8958,45
8959,42
8960,42
8961,43
8962,44
8963,42
8964,43
8965,42
8966,44
8967,44
8968,43
8969,42
8970,42
8971,42
8972,44
8973,43
8974,43
8975,43
8976,44
8977,42
8978,42
8979,42
8980,43
8981,42
8982,43
8983,44
8984,42
8985,47
8986,42
8987,46
8988,43
8989,43
8990,44
8991,42
8992,43
8993,42
8994,45
8995,43
8996,42
8997,44
8998,43
8999,42
9000,45
9001,46
9002,43
9003,43
9004,43
9005,42
9006,43
9007,43
9008,45
9009,43
9010,42
9011,45
9012,44
9013,43
9014,45
9015,45
9016,43
9017,45
9018,44
9019,42
9020,43
9021,45
9022,44
9023,45
9024,44
9025,46
9026,43
9027,45
9028,44
9029,43
9030,44
9031,46
9032,43
9033,45
9034,43
9035,43
9036,44
9037,42
9038,43
9039,42
9040,45
9041,42
9042,45
9043,43
9044,44
9045,42
9046,43
9047,44
9048,44
9049,42
9050,42
9051,42
9052,43
9053,44
9054,45
9055,42
9056,42
9057,44
9058,43
9059,43
9060,42
9061,45
9062,43
9063,42
9064,42
9065,44
9066,43
9067,41
9068,44
9069,42
9070,46
9071,47
9072,44
9073,45
9074,43
9075,43
9076,43
9077,47
9078,43
9079,47
9080,43
9081,42
9082,45
9083,42
9084,42
9085,42
9086,42
9087,42
9088,45
9089,45
9090,43
9091,45
9092,44
9093,46
9094,43
9095,46
9096,43
9097,43
9098,44
9099,42
9100,46
9101,44
9102,42
9103,44
9104,43
9105,42
9106,43
9107,41
9108,42
9109,42
9110,43
9111,42
9112,44
9113,41
9114,45
9115,41
9116,45
9117,43
9118,43
9119,43
9120,43
9121,45
9122,43
9123,42
9124,43
9125,42
9126,44
9127,42
9128,43
9129,44
9130,43
9131,45
9132,47
9133,42
9134,44
9135,45
9136,44
9137,45
9138,43
9139,45
9140,43
9141,43
9142,43
9143,45
9144,42
9145,46
9146,42
9147,42
9148,43
9149,46
9150,43
9151,45
9152,43
9153,45
9154,43
9155,45
9156,44
9157,43
9158,43
9159,43
9160,46
9161,45
9162,42
9163,43
9164,43
9165,47
9166,44
9167,42
9168,43
9169,43
9170,42
9171,46
9172,42
9173,46
9174,43
9175,43
9176,43
9177,43
9178,45
9179,45
9180,43
9181,46
9182,44
9183,42
9184,43
9185,42
9186,45
9187,43
9188,42
9189,43
9190,43
9191,43
9192,43
9193,42
9194,44
9195,44
9196,42
9197,42
9198,46
9199,42
9200,44
9201,44
9202,48
9203,42
9204,43
9205,42
9206,43
9207,42
9208,44
9209,44
9210,43
9211,42
9212,44
9213,44
9214,43
9215,45
9216,43
9217,43
9218,43
9219,43
9220,43
9221,43
9222,43
9223,43
9224,43
9225,44
9226,42
9227,44
9228,43
9229,41
9230,43
9231,43
9232,43
9233,44
9234,44
9235,47
9236,46
9237,43
9238,44
9239,43
9240,43
9241,42
9242,45
9243,50
9244,42
9245,55
9246,63
9247,50
9248,50
9249,49
9250,48
9251,48
9252,44
9253,50
9254,44
9255,51
9256,44
9257,50
9258,45
9259,49
9260,47
9261,50
9262,48
9263,49
9264,43
9265,50
9266,45
9267,66
9268,46
9269,58
9270,50
9271,66
9272,45
9273,53
9274,44
9275,52
9276,47
9277,51
9278,47
9279,52
9280,46
9281,54
9282,45
9283,52
9284,46
9285,50
9286,50
9287,51
9288,58
9289,52
9290,52
9291,53
9292,50
9293,54
9294,45
9295,51
9296,50
9297,51
9298,51
9299,51
9300,49
9301,50
9302,55
9303,50
9304,48
9305,50
9306,49
9307,54
9308,47
9309,54
9310,45
9311,52
9312,45
9313,48
9314,44
9315,47
9316,47
9317,50
9318,46
9319,52
9320,44
9321,49
9322,45
9323,50
9324,42
9325,48
9326,44
9327,48
9328,44
9329,46
9330,42
9331,46


==> timings_with_decom_8k.txt <==
iter,ms
0,71
1,29
2,31
3,484
4,79
5,79
6,51
7,56
8,56
9,60
10,54
11,71
12,54
13,56
14,55
15,47
16,55
17,59
18,54
19,47
20,54
21,59
22,54
23,55
24,57
25,56
26,56
27,53
28,62
29,64
30,50
31,67
32,51
33,65
34,51
35,50
36,48
37,59
38,53
39,45
40,47
41,77
42,48
43,49
44,48
45,102
46,49
47,48
48,49
49,49
50,51
51,49
52,53
53,47
54,52
55,47
56,51
57,44
58,53
59,45
60,51
61,47
62,59
63,45
64,51
65,45
66,80
67,46
68,50
69,51
70,54
71,48
72,52
73,48
74,53
75,45
76,51
77,54
78,55
79,62
80,51
81,61
82,53
83,57
84,52
85,59
86,54
87,56
88,54
89,56
90,53
91,49
92,51
93,54
94,55
95,50
96,52
97,70
98,57
99,49
100,57
101,51
102,56
103,55
104,62
105,55
106,57
107,53
108,54
109,52
110,55
111,51
112,57
113,52
114,57
115,62
116,55
117,60
118,61
119,50
120,56
121,61
122,64
123,47
124,56
125,55
126,56
127,47
128,56
129,50
130,56
131,51
132,55
133,66
134,59
135,117
136,59
137,64
138,61
139,56
140,54
141,51
142,60
143,50
144,57
145,56
146,56
147,54
148,56
149,72
150,57
151,50
152,59
153,53
154,66
155,53
156,71
157,50
158,65
159,57
160,58
161,49
162,58
163,52
164,57
165,55
166,59
167,67
168,63
169,54
170,62
171,52
172,61
173,53
174,63
175,51
176,59
177,51
178,59
179,56
180,63
181,54
182,58
183,64
184,63
185,55
186,66
187,54
188,66
189,53
190,58
191,54
192,61
193,58
194,59
195,53
196,59
197,52
198,60
199,55
200,63
201,67
202,64
203,54
204,67
205,63
206,64
207,83
208,62
209,53
210,63
211,58
212,63
213,63
214,64
215,56
216,60
217,52
218,62
219,53
220,62
221,52
222,67
223,54
224,60
225,62
226,62
227,53
228,72
229,59
230,61
231,60
232,61
233,59
234,65
235,55
236,64
237,54
238,63
239,60
240,63
241,50
242,62
243,51
244,64
245,50
246,67
247,63
248,62
249,53
250,66
251,60
252,62
253,59
254,62
255,55
256,60
257,57
258,63
259,58
260,63
261,59
262,61
263,55
264,61
265,55
266,61
267,64
268,66
269,54
270,64
271,57
272,64
273,58
274,66
275,57
276,64
277,67
278,62
279,55
280,63
281,52
282,66
283,55
284,62
285,56
286,63
287,61
288,72
289,55
290,63
291,53
292,66
293,56
294,69
295,53
296,63
297,54
298,65
299,56
300,65
301,55
302,67
303,52
304,64
305,55
306,66
307,55
308,70
309,57
310,66
311,53
312,67
313,56
314,67
315,57
316,65
317,58
318,64
319,55
320,68
321,54
322,70
323,58
324,65
325,60
326,67
327,55
328,66
329,55
330,73
331,56
332,69
333,60
334,67
335,62
336,65
337,57
338,70
339,58
340,65
341,60
342,67
343,58
344,67
345,58
346,71
347,54
348,67
349,53
350,63
351,65
352,64
353,61
354,69
355,59
356,69
357,58
358,65
359,54
360,65
361,61
362,69
363,55
364,65
365,58
366,62
367,54
368,63
369,56
370,67
371,60
372,77
373,61
374,67
375,56
376,65
377,61
378,69
379,57
380,63
381,56
382,67
383,55
384,65
385,52
386,69
387,52
388,67
389,51
390,65
391,63
392,75
393,62
394,69
395,58
396,71
397,57
398,72
399,59
400,69
401,53
402,68
403,53
404,67
405,54
406,63
407,54
408,66
409,57
410,64
411,54
412,71
413,54
414,72
415,54
416,66
417,57
418,68
419,60
420,70
421,56
422,65
423,68
424,66
425,57
426,67
427,57
428,66
429,66
430,66
431,58
432,66
433,55
434,67
435,56
436,64
437,60
438,72
439,59
440,72
441,61
442,66
443,54
444,73
445,58
446,67
447,62
448,74
449,58
450,76
451,57
452,68
453,55
454,66
455,59
456,71
457,59
458,70
459,60
460,67
461,58
462,70
463,60
464,65
465,56
466,65
467,54
468,67
469,59
470,66
471,54
472,66
473,56
474,66
475,54
476,66
477,53
478,68
479,53
480,67
481,60
482,67
483,61
484,73
485,57
486,69
487,61
488,70
489,61
490,71
491,55
492,67
493,61
494,69
495,52
496,67
497,57
498,66
499,55
500,65
501,55
502,71
503,60
504,70
505,61
506,70
507,58
508,69
509,56
510,69
511,55
512,67
513,56
514,74
515,60
516,66
517,58
518,66
519,60
520,65
521,67
522,65
523,54
524,69
525,55
526,67
527,61
528,67
529,62
530,69
531,70
532,67
533,67
534,67
535,63
536,69
537,61
538,67
539,56
540,70
541,61
542,73
543,64
544,66
545,59
546,66
547,54
548,71
549,55
550,69
551,60
552,73
553,58
554,71
555,64
556,74
557,67
558,69
559,72
560,67
561,58
562,71
563,54
564,73
565,57
566,68
567,71
568,67
569,76
570,68
571,59
572,71
573,60
574,69
575,62
576,72
577,57
578,78
579,64
580,77
581,58
582,71
583,66
584,66
585,63
586,69
587,63
588,76
589,63
590,75
591,62
592,73
593,80
594,71
595,59
596,74
597,63
598,71
599,62
600,72
601,57
602,68
603,63
604,72
605,58
606,72
607,65
608,72
609,68
610,71
611,62
612,72
613,74
614,77
615,66
616,69
617,65
618,69
619,68
620,68
621,59
622,69
623,60
624,73
625,61
626,69
627,63
628,74
629,58
630,76
631,62
632,71
633,68
634,83
635,77
636,77
637,63
638,74
639,60
640,81
641,64
642,72
643,58
644,73
645,67
646,72
647,60
648,78
649,69
650,70
651,59
652,73
653,58
654,73
655,60
656,79
657,64
658,77
659,54
660,73
661,55
662,74
663,54
664,71
665,58
666,78
667,63
668,75
669,61
670,74
671,66
672,70
673,59
674,72
675,57
676,69
677,57
678,74
679,56
680,67
681,62
682,69
683,56
684,67
685,56
686,70
687,58
688,72
689,56
690,75
691,59
692,74
693,68
694,69
695,64
696,68
697,61
698,70
699,58
700,68
701,57
702,70
703,60
704,69
705,57
706,68
707,59
708,71
709,65
710,71
711,58
712,71
713,61
714,77
715,60
716,75
717,59
718,73
719,66
720,70
721,60
722,70
723,57
724,73
725,60
726,69
727,61
728,68
729,60
730,73
731,57
732,71
733,61
734,78
735,57
736,72
737,55
738,70
739,58
740,77
741,60
742,70
743,61
744,71
745,62
746,71
747,60
748,72
749,57
750,73
751,59
752,68
753,59
754,68
755,66
756,72
757,58
758,68
759,61
760,72
761,58
762,71
763,57
764,73
765,57
766,75
767,59
768,73
769,56
770,68
771,60
772,75
773,57
774,71
775,57
776,78
777,59
778,68
779,56
780,73
781,56
782,73
783,57
784,73
785,56
786,67
787,58
788,69
789,55
790,66
791,55
792,74
793,55
794,69
795,56
796,68
797,55
798,68
799,53
800,67
801,53
802,68
803,56
804,66
805,55
806,66
807,60
808,65
809,57
810,68
811,68
812,65
813,56
814,65
815,56
816,66
817,58
818,65
819,58
820,64
821,55
822,63
823,56
824,64
825,56
826,66
827,55
828,70
829,53
830,68
831,52
832,73
833,53
834,64
835,54
836,68
837,53
838,66
839,59
840,67
841,57
842,66
843,54
844,65
845,58
846,64
847,56
848,65
849,55
850,65
851,54
852,65
853,55
854,65
855,55
856,65
857,54
858,66
859,55
860,67
861,55
862,66
863,54
864,64
865,54
866,66
867,53
868,65
869,53
870,64
871,55
872,65
873,54
874,64
875,54
876,64
877,53
878,65
879,54
880,66
881,54
882,66
883,54
884,64
885,54
886,68
887,54
888,64
889,55
890,65
891,54
892,65
893,54
894,63
895,54
896,64
897,56
898,64
899,54
900,66
901,56
902,65
903,56
904,65
905,55
906,67
907,65
908,67
909,58
910,66
911,54
912,65
913,54
914,69
915,60
916,68
917,57
918,67
919,55
920,65
921,55
922,65
923,56
924,65
925,54
926,65
927,58
928,69
929,56
930,67
931,59
932,65
933,57
934,64
935,55
936,69
937,56
938,66
939,59
940,64
941,55
942,64
943,64
944,66
945,57
946,65
947,55
948,67
949,54
950,65
951,57
952,68
953,56
954,68
955,55
956,66
957,58
958,64
959,58
960,70
961,54
962,69
963,55
964,74
965,57
966,71
967,56
968,69
969,55
970,66
971,54
972,68
973,55
974,68
975,58
976,67
977,56
978,68
979,53
980,69
981,57
982,65
983,57
984,66
985,55
986,67
987,54
988,66
989,58
990,67
991,54
992,67
993,54
994,70
995,59
996,70
997,56
998,67
999,56
1000,65
1001,58
1002,68
1003,58
1004,69
1005,54
1006,68
1007,58
1008,67
1009,56
1010,67
1011,56
1012,66
1013,56
1014,67
1015,62
1016,68
1017,61
1018,68
1019,56
1020,67
1021,56
1022,69
1023,58
1024,69
1025,57
1026,70
1027,58
1028,69
1029,58
1030,68
1031,59
1032,67
1033,64
1034,69
1035,57
1036,70
1037,61
1038,72
1039,57
1040,69
1041,57
1042,73
1043,56
1044,70
1045,58
1046,70
1047,57
1048,69
1049,55
1050,70
1051,55
1052,70
1053,60
1054,72
1055,58
1056,69
1057,60
1058,71
1059,66
1060,69
1061,57
1062,71
1063,62
1064,67
1065,62
1066,69
1067,63
1068,69
1069,59
1070,69
1071,61
1072,70
1073,63
1074,75
1075,57
1076,68
1077,60
1078,73
1079,63
1080,73
1081,60
1082,68
1083,59
1084,72
1085,62
1086,74
1087,58
1088,73
1089,58
1090,71
1091,67
1092,74
1093,65
1094,72
1095,66
1096,69
1097,62
1098,67
1099,72
1100,71
1101,55
1102,72
1103,66
1104,73
1105,67
1106,73
1107,60
1108,69
1109,62
1110,70
1111,59
1112,76
1113,61
1114,74
1115,61
1116,72
1117,57
1118,71
1119,60
1120,72
1121,65
1122,67
1123,59
1124,75
1125,57
1126,75
1127,59
1128,75
1129,62
1130,78
1131,58
1132,71
1133,59
1134,72
1135,56
1136,72
1137,59
1138,70
1139,68
1140,73
1141,61
1142,75
1143,61
1144,69
1145,60
1146,68
1147,59
1148,71
1149,60
1150,71
1151,65
1152,69
1153,63
1154,70
1155,57
1156,69
1157,61
1158,71
1159,65
1160,77
1161,79
1162,73
1163,68
1164,73
1165,68
1166,75
1167,78
1168,69
1169,71
1170,69
1171,70
1172,74
1173,59
1174,74
1175,60
1176,70
1177,62
1178,74
1179,57
1180,75
1181,60
1182,79
1183,61
1184,77
1185,69
1186,76
1187,79
1188,79
1189,69
1190,80
1191,69
1192,79
1193,70
1194,70
1195,72
1196,69
1197,64
1198,73
1199,69
1200,69
1201,59
1202,72
1203,59
1204,72
1205,64
1206,77
1207,61
1208,80
1209,60
1210,76
1211,63
1212,79
1213,66
1214,77
1215,63
1216,78
1217,68
1218,75
1219,65
1220,76
1221,63
1222,70
1223,64
1224,70
1225,67
1226,74
1227,60
1228,72
1229,58
1230,72
1231,60
1232,73
1233,64
1234,78
1235,64
1236,75
1237,58
1238,76
1239,62
1240,74
1241,62
1242,73
1243,70
1244,73
1245,79
1246,75
1247,72
1248,73
1249,67
1250,69
1251,64
1252,70
1253,64
1254,72
1255,72
1256,72
1257,69
1258,72
1259,57
1260,73
1261,61
1262,74
1263,62
1264,75
1265,58
1266,87
1267,59
1268,80
1269,58
1270,75
1271,61
1272,74
1273,59
1274,75
1275,68
1276,78
1277,66
1278,77
1279,60
1280,69
1281,66
1282,72
1283,65
1284,80
1285,65
1286,70
1287,61
1288,70
1289,56
1290,69
1291,58
1292,72
1293,56
1294,72
1295,58
1296,76
1297,62
1298,75
1299,73
1300,72
1301,63
1302,76
1303,67
1304,83
1305,59
1306,73
1307,71
1308,73
1309,63
1310,68
1311,61
1312,70
1313,62
1314,73
1315,58
1316,69
1317,56
1318,73
1319,58
1320,77
1321,57
1322,73
1323,55
1324,76
1325,57
1326,71
1327,58
1328,77
1329,63
1330,77
1331,66
1332,72
1333,73
1334,72
1335,58
1336,70
1337,60
1338,69
1339,60
1340,71
1341,60
1342,71
1343,56
1344,70
1345,55
1346,71
1347,58
1348,70
1349,58
1350,73
1351,61
1352,73
1353,57
1354,80
1355,61
1356,69
1357,66
1358,71
1359,62
1360,73
1361,68
1362,71
1363,61
1364,72
1365,57
1366,69
1367,56
1368,70
1369,54
1370,70
1371,59
1372,75
1373,58
1374,68
1375,60
1376,71
1377,56
1378,73
1379,56
1380,72
1381,65
1382,75
1383,57
1384,72
1385,63
1386,72
1387,61
1388,69
1389,57
1390,71
1391,58
1392,88
1393,59
1394,73
1395,63
1396,75
1397,58
1398,70
1399,60
1400,69
1401,58
1402,76
1403,57
1404,74
1405,64
1406,71
1407,63
1408,74
1409,61
1410,69
1411,63
1412,71
1413,69
1414,73
1415,62
1416,72
1417,61
1418,70
1419,59
1420,73
1421,74
1422,73
1423,58
1424,68
1425,60
1426,75
1427,63
1428,73
1429,67
1430,74
1431,70
1432,71
1433,62
1434,71
1435,67
1436,71
1437,62
1438,72
1439,58
1440,70
1441,63
1442,79
1443,62
1444,70
1445,62
1446,73
1447,60
1448,70
1449,60
1450,73
1451,60
1452,76
1453,60
1454,72
1455,58
1456,74
1457,61
1458,72
1459,64
1460,68
1461,62
1462,71
1463,58
1464,71
1465,61
1466,71
1467,64
1468,68
1469,62
1470,68
1471,59
1472,69
1473,63
1474,69
1475,60
1476,68
1477,64
1478,72
1479,60
1480,73
1481,61
1482,70
1483,60
1484,69
1485,64
1486,76
1487,63
1488,71
1489,61
1490,72
1491,70
1492,72
1493,66
1494,70
1495,60
1496,69
1497,64
1498,72
1499,59
1500,70
1501,71
1502,72
1503,63
1504,69
1505,59
1506,72
1507,67
1508,72
1509,58
1510,73
1511,65
1512,75
1513,64
1514,72
1515,63
1516,73
1517,65
1518,73
1519,59
1520,72
1521,62
1522,78
1523,57
1524,75
1525,60
1526,73
1527,61
1528,75
1529,61
1530,70
1531,62
1532,71
1533,62
1534,71
1535,58
1536,71
1537,75
1538,72
1539,65
1540,68
1541,64
1542,67
1543,63
1544,66
1545,59
1546,69
1547,59
1548,68
1549,60
1550,73
1551,58
1552,71
1553,62
1554,71
1555,60
1556,67
1557,59
1558,78
1559,57
1560,75
1561,60
1562,70
1563,64
1564,70
1565,59
1566,67
1567,71
1568,65
1569,71
1570,68
1571,70
1572,65
1573,69
1574,69
1575,62
1576,67
1577,66
1578,67
1579,63
1580,69
1581,60
1582,67
1583,61
1584,71
1585,59
1586,67
1587,63
1588,76
1589,56
1590,75
1591,58
1592,74
1593,55
1594,75
1595,59
1596,72
1597,62
1598,70
1599,82
1600,68
1601,93
1602,67
1603,62
1604,68
1605,62
1606,67
1607,59
1608,68
1609,57
1610,64
1611,60
1612,66
1613,60
1614,63
1615,61
1616,65
1617,64
1618,66
1619,61
1620,76
1621,64
1622,84
1623,62
1624,67
1625,63
1626,67
1627,64
1628,65
1629,56
1630,64
1631,57
1632,67
1633,59
1634,66
1635,63
1636,67
1637,59
1638,68
1639,59
1640,69
1641,56
1642,68
1643,57
1644,69
1645,58
1646,66
1647,56
1648,68
1649,67
1650,63
1651,59
1652,63
1653,63
1654,65
1655,60
1656,65
1657,61
1658,68
1659,68
1660,70
1661,63
1662,62
1663,61
1664,65
1665,62
1666,67
1667,56
1668,65
1669,56
1670,72
1671,57
1672,68
1673,59
1674,68
1675,58
1676,71
1677,60
1678,67
1679,59
1680,70
1681,63
1682,68
1683,64
1684,66
1685,65
1686,66
1687,64
1688,64
1689,60
1690,68
1691,60
1692,65
1693,62
1694,65
1695,60
1696,67
1697,62
1698,68
1699,58
1700,65
1701,60
1702,70
1703,61
1704,68
1705,60
1706,71
1707,58
1708,67
1709,60
1710,66
1711,72
1712,64
1713,64
1714,67
1715,62
1716,66
1717,60
1718,66
1719,59
1720,65
1721,67
1722,69
1723,67
1724,70
1725,61
1726,68
1727,67
1728,65
1729,60
1730,67
1731,60
1732,73
1733,59
1734,71
1735,64
1736,68
1737,61
1738,66
1739,60
1740,65
1741,63
1742,71
1743,65
1744,68
1745,62
1746,72
1747,66
1748,69
1749,60
1750,69
1751,64
1752,68
1753,62
1754,70
1755,67
1756,70
1757,69
1758,72
1759,62
1760,75
1761,80
1762,74
1763,71
1764,78
1765,58
1766,72
1767,60
1768,71
1769,59
1770,68
1771,60
1772,70
1773,60
1774,68
1775,59
1776,75
1777,60
1778,72
1779,60
1780,72
1781,66
1782,81
1783,68
1784,75
1785,68
1786,70
1787,61
1788,75
1789,63
1790,70
1791,68
1792,69
1793,67
1794,68
1795,61
1796,69
1797,61
1798,70
1799,63
1800,68
1801,64
1802,70
1803,61
1804,71
1805,65
1806,71
1807,63
1808,67
1809,66
1810,69
1811,63
1812,73
1813,60
1814,72
1815,65
1816,68
1817,73
1818,71
1819,71
1820,69
1821,72
1822,66
1823,69
1824,64
1825,74
1826,72
1827,73
1828,67
1829,67
1830,67
1831,83
1832,68
1833,67
1834,67
1835,65
1836,71
1837,67
1838,76
1839,71
1840,76
1841,66
1842,74
1843,63
1844,74
1845,64
1846,77
1847,62
1848,76
1849,66
1850,72
1851,69
1852,82
1853,69
1854,74
1855,61
1856,72
1857,65
1858,72
1859,65
1860,73
1861,66
1862,72
1863,71
1864,70
1865,63
1866,71
1867,77
1868,67
1869,93
1870,78
1871,74
1872,79
1873,75
1874,73
1875,61
1876,67
1877,63
1878,70
1879,67
1880,69
1881,71
1882,70
1883,75
1884,75
1885,63
1886,70
1887,84
1888,77
1889,66
1890,91
1891,90
1892,73
1893,71
1894,77
1895,74
1896,69
1897,69
1898,68
1899,63
1900,74
1901,65
1902,73
1903,66
1904,78
1905,83
1906,69
1907,65
1908,75
1909,77
1910,72
1911,70
1912,92
1913,66
1914,81
1915,65
1916,77
1917,66
1918,73
1919,64
1920,70
1921,62
1922,71
1923,75
1924,72
1925,79
1926,83
1927,75
1928,70
1929,67
1930,86
1931,64
1932,79
1933,68
1934,71
1935,63
1936,71
1937,74
1938,72
1939,82
1940,69
1941,66
1942,67
1943,70
1944,79
1945,60
1946,79
1947,66
1948,77
1949,69
1950,74
1951,64
1952,69
1953,61
1954,72
1955,65
1956,71
1957,70
1958,79
1959,65
1960,80
1961,65
1962,72
1963,61
1964,75
1965,65
1966,69
1967,71
1968,71
1969,71
1970,75
1971,78
1972,71
1973,70
1974,70
1975,83
1976,76
1977,73
1978,80
1979,75
1980,72
1981,75
1982,73
1983,68
1984,70
1985,67
1986,74
1987,66
1988,73
1989,63
1990,75
1991,67
1992,78
1993,70
1994,76
1995,69
1996,79
1997,72
1998,73
1999,70
2000,77
2001,80
2002,76
2003,78
2004,73
2005,99
2006,71
2007,69
2008,71
2009,75
2010,71
2011,83
2012,73
2013,84
2014,73
2015,69
2016,76
2017,79
2018,81
2019,75
2020,76
2021,73
2022,84
2023,75
2024,86
2025,78
2026,96
2027,69
2028,74
2029,71
2030,81
2031,93
2032,86
2033,71
2034,83
2035,68
2036,74
2037,65
2038,79
2039,92
2040,77
2041,72
2042,76
2043,69
2044,75
2045,69
2046,85
2047,66
2048,79
2049,66
2050,76
2051,71
2052,87
2053,71
2054,77
2055,75
2056,75
2057,78
2058,78
2059,66
2060,91
2061,70
2062,76
2063,70
2064,72
2065,67
2066,74
2067,71
2068,74
2069,69
2070,72
2071,76
2072,78
2073,75
2074,73
2075,85
2076,86
2077,68
2078,78
2079,75
2080,69
2081,67
2082,75
2083,68
2084,71
2085,69
2086,70
2087,68
2088,72
2089,66
2090,69
2091,73
2092,73
2093,66
2094,74
2095,65
2096,78
2097,65
2098,69
2099,67
2100,70
2101,64
2102,74
2103,65
2104,66
2105,65
2106,67
2107,66
2108,66
2109,67
2110,67
2111,68
2112,67
2113,63
2114,64
2115,68
2116,65
2117,67
2118,65
2119,64
2120,65
2121,63
2122,65
2123,64
2124,66
2125,63
2126,65
2127,64
2128,66
2129,65
2130,66
2131,64
2132,68
2133,65
2134,63
2135,64
2136,64
2137,64
2138,66
2139,66
2140,65
2141,65
2142,65
2143,65
2144,67
2145,65
2146,67
2147,63
2148,64
2149,64
2150,67
2151,64
2152,64
2153,65
2154,67
2155,66
2156,72
2157,65
2158,64
2159,68
2160,65
2161,67
2162,65
2163,66
2164,67
2165,65
2166,66
2167,67
2168,69
2169,66
2170,69
2171,67
2172,71
2173,70
2174,73
2175,67
2176,66
2177,67
2178,66
2179,68
2180,66
2181,67
2182,69
2183,67
2184,66
2185,68
2186,66
2187,67
2188,65
2189,71
2190,68
2191,69
2192,68
2193,69
2194,70
2195,72
2196,69
2197,67
2198,70
2199,69
2200,69
2201,68
2202,69
2203,74
2204,68
2205,68
2206,68
2207,69
2208,67
2209,70
2210,66
2211,71
2212,75
2213,70
2214,67
2215,68
2216,68
2217,68
2218,66
2219,68
2220,70
2221,69
2222,68
2223,67
2224,69
2225,66
2226,67
2227,68
2228,68
2229,69
2230,69
2231,88
2232,70
2233,72
2234,68
2235,68
2236,67
2237,72
2238,66
2239,68
2240,69
2241,71
2242,68
2243,71
2244,67
2245,69
2246,70
2247,69
2248,67
2249,69
2250,69
2251,73
2252,71
2253,72
2254,70
2255,73
2256,70
2257,71
2258,69
2259,75
2260,69
2261,73
2262,69
2263,73
2264,70
2265,73
2266,71
2267,75
2268,71
2269,71
2270,71
2271,73
2272,72
2273,70
2274,72
2275,72
2276,73
2277,70
2278,71
2279,69
2280,73
2281,71
2282,70
2283,69
2284,70
2285,70
2286,69
2287,69
2288,70
2289,71
2290,73
2291,68
2292,69
2293,68
2294,69
2295,68
2296,69
2297,71
2298,69
2299,69
2300,69
2301,70
2302,69
2303,67
2304,69
2305,69
2306,72
2307,68
2308,69
2309,70
2310,68
2311,69
2312,68
2313,68
2314,68
2315,68
2316,68
2317,69
2318,69
2319,69
2320,69
2321,69
2322,70
2323,68
2324,70
2325,69
2326,67
2327,67
2328,69
2329,68
2330,68
2331,69
2332,68
2333,68
2334,68
2335,68
2336,68
2337,70
2338,69
2339,68
2340,69
2341,69
2342,72
2343,69
2344,68
2345,70
2346,69
2347,67
2348,68
2349,68
2350,68
2351,68
2352,69
2353,68
2354,69
2355,67
2356,68
2357,68
2358,72
2359,67
2360,71
2361,70
2362,68
2363,67
2364,71
2365,68
2366,69
2367,69
2368,69
2369,70
2370,70
2371,68
2372,69
2373,69
2374,69
2375,69
2376,69
2377,69
2378,67
2379,68
2380,68
2381,68
2382,73
2383,67
2384,68
2385,68
2386,69
2387,69
2388,68
2389,70
2390,69
2391,69
2392,69
2393,68
2394,68
2395,68
2396,69
2397,70
2398,69
2399,68
2400,70
2401,68
2402,69
2403,69
2404,68
2405,72
2406,69
2407,73
2408,70
2409,69
2410,70
2411,70
2412,69
2413,68
2414,69
2415,68
2416,69
2417,68
2418,70
2419,68
2420,68
2421,67
2422,71
2423,68
2424,69
2425,67
2426,69
2427,69
2428,69
2429,68
2430,73
2431,68
2432,69
2433,71
2434,69
2435,70
2436,69
2437,68
2438,69
2439,67
2440,71
2441,69
2442,69
2443,69
2444,68
2445,68
2446,67
2447,70
2448,69
2449,68
2450,68
2451,68
2452,68
2453,68
2454,69
2455,68
2456,70
2457,68
2458,69
2459,68
2460,69
2461,69
2462,68
2463,68
2464,69
2465,68
2466,69
2467,68
2468,71
2469,69
2470,69
2471,69
2472,69
2473,70
2474,69
2475,69
2476,69
2477,69
2478,69
2479,69
2480,69
2481,68
2482,70
2483,68
2484,69
2485,69
2486,71
2487,69
2488,69
2489,70
2490,70
2491,69
2492,70
2493,69
2494,69
2495,67
2496,69
2497,69
2498,70
2499,68
2500,69
2501,69
2502,69
2503,69
2504,69
2505,70
2506,70
2507,70
2508,70
2509,69
2510,70
2511,69
2512,69
2513,70
2514,70
2515,69
2516,70
2517,69
2518,70
2519,68
2520,70
2521,68
2522,69
2523,68
2524,72
2525,70
2526,69
2527,69
2528,69
2529,70
2530,69
2531,72
2532,69
2533,70
2534,70
2535,69
2536,69
2537,70
2538,69
2539,70
2540,69
2541,70
2542,70
2543,70
2544,69
2545,69
2546,71
2547,68
2548,70
2549,69
2550,70
2551,70
2552,70
2553,69
2554,70
2555,68
2556,70
2557,69
2558,70
2559,69
2560,71
2561,68
2562,70
2563,69
2564,70
2565,69
2566,69
2567,69
2568,70
2569,69
2570,70
2571,68
2572,70
2573,69
2574,72
2575,68
2576,70
2577,69
2578,69
2579,69
2580,70
2581,68
2582,70
2583,70
2584,69
2585,69
2586,70
2587,69
2588,70
2589,69
2590,69
2591,69
2592,70
2593,69
2594,70
2595,69
2596,69
2597,69
2598,70
2599,68
2600,70
2601,68
2602,69
2603,69
2604,69
2605,68
2606,70
2607,69
2608,70
2609,68
2610,71
2611,68
2612,70
2613,68
2614,69
2615,69
2616,69
2617,68
2618,69
2619,68
2620,70
2621,68
2622,69
2623,68
2624,69
2625,68
2626,69
2627,68
2628,70
2629,68
2630,69
2631,68
2632,69
2633,68
2634,69
2635,68
2636,70
2637,70
2638,69
2639,69
2640,70
2641,68
2642,69
2643,68
2644,69
2645,69
2646,70
2647,68
2648,70
2649,69
2650,70
2651,68
2652,69
2653,68
2654,69
2655,70
2656,70
2657,68
2658,70
2659,68
2660,70
2661,69
2662,70
2663,69
2664,70
2665,68
2666,70
2667,68
2668,69
2669,70
2670,69
2671,70
2672,69
2673,68
2674,69
2675,68
2676,70
2677,68
2678,69
2679,68
2680,70
2681,69
2682,70
2683,70
2684,71
2685,71
2686,70
2687,69
2688,70
2689,69
2690,69
2691,70
2692,70
2693,69
2694,70
2695,69
2696,69
2697,69
2698,68
2699,69
2700,69
2701,69
2702,69
2703,69
2704,68
2705,69
2706,70
2707,69
2708,69
2709,69
2710,70
2711,70
2712,70
2713,69
2714,70
2715,70
2716,69
2717,69
2718,70
2719,70
2720,70
2721,69
2722,69
2723,70
2724,69
2725,68
2726,69
2727,68
2728,69
2729,68
2730,69
2731,70
2732,69
2733,68
2734,69
2735,67
2736,69
2737,69
2738,69
2739,68
2740,69
2741,69
2742,69
2743,70
2744,71
2745,68
2746,69
2747,68
2748,70
2749,70
2750,69
2751,70
2752,69
2753,69
2754,71
2755,69
2756,68
2757,69
2758,70
2759,68
2760,69
2761,69
2762,70
2763,68
2764,69
2765,69
2766,69
2767,68
2768,68
2769,72
2770,69
2771,67
2772,69
2773,68
2774,69
2775,68
2776,69
2777,67
2778,69
2779,67
2780,70
2781,69
2782,70
2783,69
2784,69
2785,68
2786,70
2787,69
2788,70
2789,69
2790,69
2791,68
2792,70
2793,69
2794,70
2795,70
2796,70
2797,70
2798,69
2799,71
2800,69
2801,70
2802,70
2803,69
2804,69
2805,69
2806,69
2807,69
2808,69
2809,69
2810,69
2811,68
2812,69
2813,69
2814,68
2815,69
2816,70
2817,68
2818,70
2819,68
2820,70
2821,70
2822,70
2823,69
2824,69
2825,69
2826,69
2827,69
2828,70
2829,69
2830,70
2831,69
2832,70
2833,70
2834,70
2835,68
2836,70
2837,68
2838,70
2839,70
2840,69
2841,70
2842,72
2843,68
2844,69
2845,68
2846,70
2847,69
2848,69
2849,69
2850,70
2851,68
2852,70
2853,69
2854,70
2855,69
2856,69
2857,69
2858,70
2859,69
2860,70
2861,68
2862,69
2863,69
2864,69
2865,68
2866,69
2867,68
2868,70
2869,68
2870,69
2871,69
2872,69
2873,69
2874,70
2875,70
2876,69
2877,70
2878,69
2879,71
2880,70
2881,68
2882,70
2883,70
2884,70
2885,69
2886,70
2887,69
2888,69
2889,70
2890,71
2891,70
2892,71
2893,69
2894,72
2895,70
2896,70
2897,69
2898,70
2899,70
2900,70
2901,70
2902,69
2903,70
2904,70
2905,69
2906,70
2907,70
2908,70
2909,69
2910,69
2911,69
2912,70
2913,69
2914,69
2915,68
2916,72
2917,69
2918,70
2919,69
2920,70
2921,69
2922,69
2923,69
2924,69
2925,70
2926,69
2927,69
2928,70
2929,69
2930,70
2931,70
2932,69
2933,69
2934,70
2935,70
2936,69
2937,70
2938,70
2939,69
2940,69
2941,71
2942,69
2943,70
2944,69
2945,69
2946,69
2947,69
2948,69
2949,70
2950,69
2951,71
2952,70
2953,71
2954,69
2955,70
2956,70
2957,70
2958,70
2959,69
2960,70
2961,69
2962,69
2963,69
2964,70
2965,70
2966,70
2967,69
2968,69
2969,70
2970,70
2971,70
2972,71
2973,70
2974,69
2975,70
2976,69
2977,70
2978,70
2979,69
2980,70
2981,70
2982,69
2983,69
2984,69
2985,68
2986,73
2987,70
2988,70
2989,70
2990,69
2991,71
2992,70
2993,71
2994,70
2995,70
2996,70
2997,72
2998,70
2999,69
3000,70
3001,70
3002,70
3003,70
3004,70
3005,70
3006,70
3007,72
3008,70
3009,71
3010,70
3011,70
3012,70
3013,70
3014,69
3015,70
3016,71
3017,69
3018,70
3019,71
3020,70
3021,71
3022,70
3023,70
3024,70
3025,69
3026,70
3027,70
3028,71
3029,70
3030,69
3031,70
3032,69
3033,69
3034,71
3035,70
3036,69
3037,69
3038,70
3039,69
3040,71
3041,69
3042,72
3043,70
3044,70
3045,70
3046,70
3047,70
3048,71
3049,70
3050,71
3051,69
3052,70
3053,70
3054,69
3055,71
3056,70
3057,70
3058,69
3059,70
3060,69
3061,70
3062,69
3063,70
3064,72
3065,70
3066,72
3067,71
3068,70
3069,69
3070,70
3071,69
3072,69
3073,70
3074,71
3075,69
3076,70
3077,70
3078,70
3079,71
3080,70
3081,69
3082,70
3083,69
3084,70
3085,71
3086,71
3087,72
3088,70
3089,69
3090,70
3091,70
3092,70
3093,72
3094,71
3095,70
3096,70
3097,70
3098,71
3099,72
3100,72
3101,72
3102,71
3103,74
3104,71
3105,70
3106,70
3107,70
3108,73
3109,71
3110,70
3111,70
3112,71
3113,69
3114,74
3115,70
3116,70
3117,71
3118,70
3119,71
3120,71
3121,73
3122,71
3123,72
3124,73
3125,70
3126,72
3127,71
3128,71
3129,71
3130,71
3131,70
3132,70
3133,70
3134,71
3135,71
3136,70
3137,71
3138,70
3139,71
3140,70
3141,70
3142,71
3143,71
3144,71
3145,71
3146,73
3147,70
3148,71
3149,71
3150,74
3151,74
3152,70
3153,70
3154,71
3155,70
3156,74
3157,70
3158,71
3159,70
3160,71
3161,70
3162,72
3163,70
3164,72
3165,71
3166,72
3167,70
3168,71
3169,70
3170,72
3171,71
3172,70
3173,72
3174,73
3175,71
3176,71
3177,71
3178,72
3179,70
3180,71
3181,70
3182,71
3183,70
3184,70
3185,71
3186,71
3187,69
3188,72
3189,70
3190,71
3191,70
3192,73
3193,70
3194,71
3195,70
3196,71
3197,69
3198,70
3199,69
3200,70
3201,71
3202,70
3203,69
3204,70
3205,70
3206,71
3207,69
3208,70
3209,70
3210,71
3211,70
3212,70
3213,70
3214,70
3215,70
3216,71
3217,70
3218,70
3219,69
3220,70
3221,70
3222,71
3223,69
3224,70
3225,69
3226,72
3227,73
3228,71
3229,70
3230,71
3231,69
3232,71
3233,71
3234,71
3235,70
3236,70
3237,70
3238,71
3239,74
3240,71
3241,72
3242,71
3243,70
3244,71
3245,70
3246,70
3247,70
3248,70
3249,78
3250,74
3251,72
3252,70
3253,70
3254,70
3255,71
3256,72
3257,70
3258,74
3259,70
3260,76
3261,70
3262,72
3263,70
3264,71
3265,74
3266,70
3267,70
3268,73
3269,72
3270,71
3271,70
3272,74
3273,71
3274,72
3275,70
3276,71
3277,72
3278,72
3279,70
3280,71
3281,72
3282,71
3283,72
3284,71
3285,74
3286,72
3287,74
3288,71
3289,71
3290,74
3291,72
3292,71
3293,73
3294,71
3295,73
3296,73
3297,71
3298,71
3299,69
3300,71
3301,70
3302,72
3303,70
3304,72
3305,70
3306,73
3307,72
3308,72
3309,72
3310,72
3311,72
3312,72
3313,69
3314,72
3315,71
3316,72
3317,71
3318,71
3319,70
3320,71
3321,73
3322,72
3323,71
3324,71
3325,73
3326,72
3327,71
3328,72
3329,69
3330,72
3331,71
3332,72
3333,71
3334,71
3335,71
3336,71
3337,70
3338,72
3339,70
3340,71
3341,70
3342,73
3343,74
3344,73
3345,70
3346,72
3347,71
3348,72
3349,72
3350,70
3351,70
3352,72
3353,70
3354,71
3355,70
3356,73
3357,70
3358,72
3359,70
3360,70
3361,71
3362,72
3363,73
3364,70
3365,70
3366,72
3367,71
3368,71
3369,69
3370,71
3371,70
3372,70
3373,71
3374,71
3375,70
3376,71
3377,72
3378,71
3379,71
3380,71
3381,71
3382,72
3383,71
3384,72
3385,71
3386,72
3387,71
3388,71
3389,69
3390,71
3391,72
3392,73
3393,72
3394,73
3395,71
3396,72
3397,73
3398,72
3399,70
3400,72
3401,70
3402,71
3403,71
3404,71
3405,70
3406,71
3407,71
3408,71
3409,72
3410,72
3411,70
3412,71
3413,71
3414,71
3415,71
3416,70
3417,71
3418,71
3419,70
3420,71
3421,71
3422,70
3423,71
3424,71
3425,71
3426,73
3427,70
3428,71
3429,71
3430,71
3431,72
3432,71
3433,70
3434,71
3435,70
3436,71
3437,70
3438,70
3439,70
3440,71
3441,71
3442,71
3443,72
3444,71
3445,71
3446,70
3447,72
3448,71
3449,70
3450,71
3451,70
3452,71
3453,70
3454,71
3455,70
3456,71
3457,76
3458,71
3459,71
3460,71
3461,71
3462,72
3463,71
3464,74
3465,72
3466,72
3467,73
3468,72
3469,70
3470,71
3471,72
3472,72
3473,72
3474,71
3475,71
3476,71
3477,70
3478,72
3479,70
3480,72
3481,71
3482,73
3483,70
3484,73
3485,71
3486,73
3487,70
3488,73
3489,70
3490,72
3491,70
3492,72
3493,71
3494,72
3495,71
3496,71
3497,70
3498,71
3499,70
3500,71
3501,71
3502,72
3503,71
3504,71
3505,71
3506,73
3507,72
3508,74
3509,75
3510,70
3511,70
3512,71
3513,70
3514,74
3515,72
3516,72
3517,70
3518,70
3519,72
3520,72
3521,73
3522,73
3523,70
3524,71
3525,70
3526,73
3527,71
3528,74
3529,74
3530,71
3531,72
3532,71
3533,72
3534,71
3535,70
3536,71
3537,72
3538,72
3539,70
3540,71
3541,72
3542,74
3543,74
3544,71
3545,74
3546,71
3547,73
3548,72
3549,70
3550,71
3551,71
3552,70
3553,72
3554,72
3555,71
3556,72
3557,70
3558,72
3559,73
3560,71
3561,72
3562,72
3563,71
3564,72
3565,73
3566,74
3567,72
3568,72
3569,72
3570,71
3571,72
3572,71
3573,70
3574,72
3575,72
3576,72
3577,73
3578,72
3579,74
3580,72
3581,72
3582,72
3583,71
3584,72
3585,71
3586,73
3587,71
3588,72
3589,71
3590,72
3591,72
3592,73
3593,71
3594,72
3595,70
3596,72
3597,71
3598,73
3599,73
3600,73
3601,73
3602,72
3603,71
3604,71
3605,71
3606,72
3607,73
3608,71
3609,70
3610,72
3611,71
3612,73
3613,70
3614,71
3615,71
3616,71
3617,70
3618,73
3619,71
3620,72
3621,72
3622,72
3623,71
3624,71
3625,71
3626,71
3627,71
3628,72
3629,72
3630,72
3631,72
3632,72
3633,72
3634,71
3635,72
3636,71
3637,71
3638,72
3639,71
3640,74
3641,71
3642,72
3643,73
3644,72
3645,71
3646,72
3647,71
3648,73
3649,72
3650,73
3651,72
3652,73
3653,72
3654,72
3655,71
3656,73
3657,71
3658,72
3659,71
3660,72
3661,70
3662,72
3663,72
3664,72
3665,72
3666,72
3667,70
3668,72
3669,76
3670,72
3671,76
3672,73
3673,71
3674,73
3675,71
3676,71
3677,72
3678,71
3679,72
3680,72
3681,70
3682,73
3683,70
3684,73
3685,71
3686,72
3687,72
3688,72
3689,72
3690,72
3691,72
3692,72
3693,71
3694,72
3695,70
3696,71
3697,72
3698,73
3699,72
3700,73
3701,72
3702,72
3703,71
3704,72
3705,72
3706,74
3707,75
3708,73
3709,73
3710,73
3711,72
3712,73
3713,71
3714,72
3715,71
3716,72
3717,71
3718,72
3719,72
3720,72
3721,72
3722,72
3723,70
3724,74
3725,74
3726,72
3727,72
3728,73
3729,71
3730,74
3731,72
3732,73
3733,71
3734,72
3735,73
3736,73
3737,72
3738,72
3739,71
3740,72
3741,72
3742,73
3743,73
3744,72
3745,72
3746,73
3747,71
3748,73
3749,72
3750,73
3751,72
3752,73
3753,73
3754,72
3755,72
3756,73
3757,72
3758,72
3759,74
3760,72
3761,73
3762,73
3763,72
3764,72
3765,71
3766,72
3767,71
3768,73
3769,72
3770,72
3771,72
3772,72
3773,71
3774,74
3775,71
3776,72
3777,74
3778,72
3779,71
3780,73
3781,71
3782,72
3783,71
3784,73
3785,73
3786,73
3787,71
3788,72
3789,71
3790,74
3791,71
3792,72
3793,73
3794,73
3795,72
3796,72
3797,72
3798,73
3799,72
3800,72
3801,73
3802,73
3803,72
3804,72
3805,73
3806,72
3807,74
3808,73
3809,72
3810,72
3811,73
3812,72
3813,72
3814,73
3815,71
3816,74
3817,72
3818,72
3819,72
3820,73
3821,72
3822,72
3823,72
3824,73
3825,72
3826,72
3827,72
3828,73
3829,73
3830,73
3831,72
3832,73
3833,72
3834,73
3835,72
3836,72
3837,71
3838,73
3839,72
3840,73
3841,71
3842,73
3843,73
3844,73
3845,72
3846,72
3847,72
3848,73
3849,73
3850,73
3851,72
3852,73
3853,72
3854,73
3855,72
3856,72
3857,72
3858,72
3859,73
3860,73
3861,71
3862,72
3863,71
3864,74
3865,71
3866,73
3867,73
3868,73
3869,73
3870,73
3871,72
3872,73
3873,72
3874,72
3875,72
3876,73
3877,72
3878,72
3879,72
3880,74
3881,73
3882,74
3883,73
3884,74
3885,73
3886,73
3887,72
3888,73
3889,72
3890,73
3891,71
3892,74
3893,87
3894,75
3895,72
3896,73
3897,73
3898,73
3899,72
3900,73
3901,72
3902,74
3903,73
3904,73
3905,72
3906,73
3907,72
3908,73
3909,72
3910,73
3911,71
3912,73
3913,72
3914,73
3915,73
3916,72
3917,73
3918,73
3919,72
3920,74
3921,71
3922,73
3923,72
3924,73
3925,72
3926,73
3927,72
3928,74
3929,73
3930,73
3931,73
3932,74
3933,71
3934,73
3935,72
3936,73
3937,72
3938,74
3939,72
3940,73
3941,72
3942,73
3943,73
3944,73
3945,72
3946,72
3947,72
3948,73
3949,72
3950,76
3951,72
3952,74
3953,74
3954,75
3955,73
3956,75
3957,72
3958,75
3959,72
3960,74
3961,73
3962,73
3963,73
3964,73
3965,71
3966,73
3967,71
3968,75
3969,73
3970,73
3971,73
3972,73
3973,72
3974,73
3975,73
3976,73
3977,73
3978,74
3979,73
3980,74
3981,73
3982,73
3983,72
3984,74
3985,73
3986,73
3987,72
3988,73
3989,73
3990,76
3991,73
3992,75
3993,74
3994,76
3995,73
3996,75
3997,73
3998,74
3999,73
4000,73
4001,73
4002,74
4003,73
4004,74
4005,72
4006,74
4007,72
4008,76
4009,73
4010,74
4011,74
4012,75
4013,73
4014,75
4015,75
4016,74
4017,73
4018,74
4019,73
4020,74
4021,74
4022,75
4023,73
4024,73
4025,73
4026,74
4027,72
4028,77
4029,72
4030,73
4031,74
4032,74
4033,72
4034,74
4035,72
4036,75
4037,73
4038,74
4039,73
4040,73
4041,73
4042,73
4043,73
4044,74
4045,77
4046,73
4047,74
4048,73
4049,74
4050,73
4051,74
4052,74
4053,73
4054,72
4055,74
4056,74
4057,74
4058,72
4059,73
4060,73
4061,73
4062,74
4063,73
4064,74
4065,74
4066,75
4067,72
4068,74
4069,73
4070,74
4071,72
4072,74
4073,74
4074,73
4075,75
4076,73
4077,72
4078,74
4079,74
4080,74
4081,72
4082,73
4083,72
4084,74
4085,73
4086,74
4087,73
4088,75
4089,73
4090,74
4091,73
4092,74
4093,73
4094,75
4095,73
4096,76
4097,71
4098,78
4099,73
4100,76
4101,75
4102,75
4103,74
4104,76
4105,75
4106,74
4107,75
4108,75
4109,72
4110,74
4111,73
4112,74
4113,75
4114,75
4115,74
4116,75
4117,74
4118,75
4119,82
4120,77
4121,75
4122,84
4123,85
4124,78
4125,78
4126,79
4127,83
4128,79
4129,85
4130,78
4131,85
4132,82
4133,80
4134,83
4135,81
4136,80
4137,81
4138,79
4139,87
4140,85
4141,84
4142,79
4143,83
4144,88
4145,84
4146,82
4147,87
4148,83
4149,81
4150,85
4151,83
4152,81
4153,80
4154,80
4155,81
4156,80
4157,79
4158,83
4159,80
4160,81
4161,78
4162,82
4163,76
4164,81
4165,81
4166,83
4167,79
4168,86
4169,80
4170,83
4171,80
4172,84
4173,79
4174,82
4175,78
4176,83
4177,79
4178,81
4179,80
4180,82
4181,83
4182,83
4183,80
4184,81
4185,87
4186,82
4187,76
4188,82
4189,78
4190,83
4191,81
4192,83
4193,78
4194,82
4195,79
4196,81
4197,78
4198,81
4199,78
4200,82
4201,78
4202,83
4203,81
4204,81
4205,79
4206,80
4207,77
4208,80
4209,79
4210,82
4211,77
4212,82
4213,78
4214,81
4215,77
4216,84
4217,85
4218,81
4219,81
4220,80
4221,77
4222,80
4223,79
4224,86
4225,79
4226,82
4227,78
4228,80
4229,79
4230,79
4231,78
4232,79
4233,78
4234,79
4235,77
4236,79
4237,78
4238,82
4239,79
4240,80
4241,78
4242,80
4243,77
4244,82
4245,77
4246,83
4247,79
4248,81
4249,77
4250,81
4251,79
4252,81
4253,78
4254,80
4255,78
4256,79
4257,79
4258,78
4259,78
4260,80
4261,78
4262,78
4263,78
4264,78
4265,80
4266,80
4267,78
4268,82
4269,76
4270,79
4271,78
4272,78
4273,77
4274,79
4275,78
4276,80
4277,77
4278,87
4279,76
4280,78
4281,77
4282,79
4283,77
4284,79
4285,77
4286,81
4287,77
4288,80
4289,76
4290,77
4291,76
4292,79
4293,77
4294,78
4295,77
4296,82
4297,76
4298,81
4299,75
4300,79
4301,75
4302,89
4303,76
4304,78
4305,76
4306,79
4307,78
4308,77
4309,77
4310,77
4311,77
4312,77
4313,80
4314,75
4315,79
4316,77
4317,79
4318,76
4319,78
4320,77
4321,80
4322,79
4323,79
4324,77
4325,78
4326,77
4327,76
4328,77
4329,77
4330,77
4331,76
4332,78
4333,76
4334,78
4335,77
4336,78
4337,76
4338,78
4339,77
4340,78
4341,77
4342,77
4343,78
4344,78
4345,78
4346,77
4347,78
4348,79
4349,77
4350,80
4351,77
4352,78
4353,77
4354,79
4355,77
4356,79
4357,77
4358,77
4359,76
4360,77
4361,76
4362,78
4363,76
4364,77
4365,76
4366,76
4367,76
4368,79
4369,79
4370,76
4371,78
4372,76
4373,78
4374,77
4375,76
4376,79
4377,77
4378,78
4379,78
4380,79
4381,78
4382,77
4383,77
4384,77
4385,79
4386,78
4387,77
4388,77
4389,78
4390,77
4391,77
4392,77
4393,77
4394,78
4395,77
4396,76
4397,78
4398,76
4399,79
4400,77
4401,78
4402,78
4403,78
4404,79
4405,77
4406,77
4407,77
4408,76
4409,76
4410,77
4411,76
4412,76
4413,77
4414,77
4415,76
4416,76
4417,77
4418,76
4419,75
4420,76
4421,77
4422,77
4423,77
4424,77
4425,76
4426,77
4427,76
4428,76
4429,76
4430,76
4431,75
4432,76
4433,76
4434,76
4435,77
4436,76
4437,76
4438,76
4439,79
4440,77
4441,78
4442,78
4443,76
4444,76
4445,77
4446,76
4447,76
4448,77
4449,77
4450,76
4451,76
4452,76
4453,77
4454,76
4455,76
4456,77
4457,76
4458,76
4459,75
4460,77
4461,78
4462,77
4463,77
4464,77
4465,76
4466,77
4467,76
4468,77
4469,76
4470,76
4471,76
4472,77
4473,78
4474,78
4475,79
4476,77
4477,77
4478,78
4479,80
4480,80
4481,80
4482,78
4483,78
4484,78
4485,77
4486,80
4487,92
4488,78
4489,81
4490,80
4491,81
4492,80
4493,86
4494,81
4495,87
4496,81
4497,81
4498,83
4499,79
4500,84
4501,81
4502,84
4503,94
4504,84
4505,134
4506,84
4507,88
4508,93
4509,97
4510,88
4511,130
4512,88
4513,87
4514,86
4515,83
4516,88
4517,83
4518,88
4519,85
4520,88
4521,81
4522,87
4523,84
4524,97
4525,87
4526,107
4527,86
4528,91
4529,92
4530,95
4531,93
4532,115
4533,84
4534,91
4535,83
4536,88
4537,86
4538,87
4539,97
4540,92
4541,104
4542,88
4543,87
4544,88
4545,85
4546,87
4547,84
4548,90
4549,84
4550,91
4551,84
4552,93
4553,83
4554,88
4555,90
4556,89
4557,118
4558,87
4559,117
4560,90
4561,86
4562,99
4563,87
4564,90
4565,101
4566,87
4567,88
4568,90
4569,84
4570,88
4571,88
4572,89
4573,88
4574,89
4575,87
4576,91
4577,85
4578,117
4579,84
4580,102
4581,94
4582,87
4583,85
4584,87
4585,84
4586,96
4587,82
4588,88
4589,91
4590,85
4591,84
4592,90
4593,90
4594,88
4595,86
4596,86
4597,86
4598,84
4599,84
4600,84
4601,83
4602,91
4603,82
4604,85
4605,83
4606,84
4607,83
4608,84
4609,82
4610,88
4611,82
4612,84
4613,83
4614,88
4615,83
4616,86
4617,82
4618,84
4619,82
4620,86
4621,83
4622,83
4623,85
4624,84
4625,83
4626,84
4627,84
4628,82
4629,82
4630,83
4631,84
4632,84
4633,85
4634,84
4635,86
4636,85
4637,83
4638,84
4639,84
4640,84
4641,83
4642,84
4643,88
4644,84
4645,82
4646,84
4647,82
4648,85
4649,82
4650,84
4651,84
4652,84
4653,84
4654,84
4655,86
4656,85
4657,84
4658,86
4659,83
4660,84
4661,84
4662,85
4663,84
4664,84
4665,83
4666,83
4667,84
4668,83
4669,83
4670,82
4671,83
4672,86
4673,83
4674,85
4675,82
4676,85
4677,82
4678,83
4679,83
4680,83
4681,82
4682,83
4683,83
4684,82
4685,82
4686,84
4687,83
4688,84
4689,82
4690,86
4691,82
4692,83
4693,86
4694,83
4695,83
4696,85
4697,83
4698,83
4699,84
4700,82
4701,85
4702,83
4703,83
4704,85
4705,82
4706,85
4707,82
4708,82
4709,84
4710,82
4711,84
4712,82
4713,83
4714,84
4715,82
4716,82
4717,84
4718,83
4719,83
4720,82
4721,82
4722,84
4723,82
4724,82
4725,83
4726,83
4727,82
4728,83
4729,83
4730,82
4731,83
4732,83
4733,85
4734,83
4735,83
4736,83
4737,84
4738,83
4739,82
4740,83
4741,82
4742,82
4743,83
4744,81
4745,82
4746,81
4747,82
4748,82
4749,81
4750,82
4751,81
4752,83
4753,83
4754,82
4755,82
4756,83
4757,83
4758,83
4759,82
4760,83
4761,81
4762,82
4763,82
4764,83
4765,81
4766,82
4767,83
4768,83
4769,83
4770,84
4771,83
4772,81
4773,84
4774,85
4775,83
4776,83
4777,82
4778,83
4779,82
4780,83
4781,84
4782,83
4783,83
4784,82
4785,84
4786,83
4787,82
4788,82
4789,82
4790,84
4791,83
4792,82
4793,82
4794,84
4795,83
4796,83
4797,83
4798,83
4799,84
4800,84
4801,83
4802,83
4803,83
4804,83
4805,83
4806,86
4807,83
4808,85
4809,83
4810,84
4811,83
4812,82
4813,83
4814,84
4815,82
4816,84
4817,83
4818,83
4819,84
4820,83
4821,83
4822,83
4823,84
4824,82
4825,83
4826,84
4827,83
4828,83
4829,84
4830,85
4831,82
4832,84
4833,83
4834,85
4835,84
4836,85
4837,83
4838,83
4839,83
4840,84
4841,83
4842,84
4843,83
4844,82
4845,84
4846,83
4847,83
4848,84
4849,83
4850,84
4851,87
4852,84
4853,85
4854,85
4855,87
4856,85
4857,85
4858,85
4859,87
4860,85
4861,85
4862,85
4863,84
4864,84
4865,85
4866,85
4867,86
4868,84
4869,89
4870,86
4871,85
4872,85
4873,86
4874,85
4875,84
4876,85
4877,86
4878,84
4879,85
4880,85
4881,85
4882,85
4883,86
4884,84
4885,85
4886,84
4887,83
4888,87
4889,84
4890,86
4891,88
4892,86
4893,87
4894,87
4895,88
4896,86
4897,86
4898,86
4899,84
4900,85
4901,86
4902,85
4903,84
4904,86
4905,84
4906,85
4907,84
4908,86
4909,86
4910,86
4911,85
4912,87
4913,84
4914,85
4915,85
4916,85
4917,85
4918,85
4919,85
4920,84
4921,84
4922,85
4923,84
4924,84
4925,84
4926,83
4927,84
4928,84
4929,84
4930,84
4931,84
4932,84
4933,84
4934,84
4935,83
4936,84
4937,84
4938,83
4939,84
4940,84
4941,84
4942,84
4943,84
4944,84
4945,85
4946,84
4947,85
4948,86
4949,84
4950,85
4951,85
4952,86
4953,87
4954,85
4955,88
4956,85
4957,89
4958,85
4959,89
4960,86
4961,89
4962,87
4963,89
4964,88
4965,91
4966,88
4967,94
4968,88
4969,95
4970,88
4971,95
4972,90
4973,94
4974,91
4975,90
4976,92
4977,93
4978,93
4979,90
4980,95
4981,90
4982,96
4983,89
4984,94
4985,90
4986,94
4987,90
4988,98
4989,95
4990,99
4991,92
4992,99
4993,96
4994,100
4995,94
4996,101
4997,94
4998,100
4999,93
5000,97
5001,96
5002,97
5003,96
5004,97
5005,93
5006,99
5007,96
5008,102
5009,112
5010,102
5011,92
5012,100
5013,92
5014,102
5015,91
5016,102
5017,95
5018,101
5019,95
5020,106
5021,92
5022,107
5023,91
5024,104
5025,94
5026,103
5027,98
5028,101
5029,93
5030,107
5031,95
5032,102
5033,97
5034,101
5035,94
5036,101
5037,93
5038,101
5039,93
5040,101
5041,92
5042,101
5043,95
5044,101
5045,90
5046,102
5047,93
5048,106
5049,95
5050,102
5051,94
5052,101
5053,92
5054,101
5055,94
5056,100
5057,92
5058,100
5059,92
5060,100
5061,92
5062,98
5063,104
5064,100
5065,95
5066,100
5067,94
5068,100
5069,96
5070,105
5071,95
5072,101
5073,92
5074,99
5075,91
5076,100
5077,93
5078,100
5079,97
5080,100
5081,95
5082,100
5083,91
5084,109
5085,93
5086,102
5087,93
5088,100
5089,93
5090,101
5091,94
5092,103
5093,93
5094,103
5095,102
5096,101
5097,97
5098,104
5099,96
5100,102
5101,93
5102,102
5103,94
5104,100
5105,96
5106,101
5107,90
5108,101
5109,94
5110,101
5111,95
5112,103
5113,94
5114,104
5115,96
5116,109
5117,96
5118,103
5119,96
5120,103
5121,100
5122,103
5123,94
5124,103
5125,104
5126,105
5127,98
5128,102
5129,106
5130,103
5131,99
5132,106
5133,100
5134,101
5135,95
5136,110
5137,95
5138,107
5139,102
5140,106
5141,96
5142,106
5143,96
5144,102
5145,94
5146,105
5147,102
5148,109
5149,94
5150,108
5151,92
5152,109
5153,94
5154,107
5155,93
5156,106
5157,95
5158,108
5159,100
5160,116
5161,102
5162,108
5163,98
5164,106
5165,96
5166,104
5167,95
5168,106
5169,98
5170,105
5171,92
5172,105
5173,93
5174,102
5175,94
5176,104
5177,97
5178,103
5179,97
5180,103
5181,98
5182,104
5183,95
5184,104
5185,108
5186,106
5187,95
5188,108
5189,94
5190,106
5191,93
5192,103
5193,94
5194,106
5195,97
5196,103
5197,107
5198,105
5199,100
5200,103
5201,96
5202,106
5203,95
5204,102
5205,92
5206,111
5207,91
5208,108
5209,96
5210,102
5211,96
5212,103
5213,95
5214,105
5215,93
5216,106
5217,95
5218,110
5219,95
5220,105
5221,95
5222,105
5223,96
5224,103
5225,94
5226,101
5227,96
5228,104
5229,93
5230,103
5231,93
5232,106
5233,93
5234,104
5235,93
5236,102
5237,96
5238,107
5239,92
5240,105
5241,95
5242,103
5243,92
5244,104
5245,93
5246,103
5247,94
5248,102
5249,93
5250,104
5251,92
5252,105
5253,92
5254,104
5255,99
5256,101
5257,95
5258,103
5259,94
5260,99
5261,97
5262,104
5263,93
5264,104
5265,93
5266,103
5267,94
5268,103
5269,93
5270,106
5271,104
5272,104
5273,96
5274,102
5275,96
5276,107
5277,94
5278,105
5279,93
5280,103
5281,93
5282,104
5283,93
5284,103
5285,98
5286,103
5287,92
5288,106
5289,93
5290,104
5291,93
5292,116
5293,97
5294,109
5295,94
5296,105
5297,94
5298,105
5299,92
5300,103
5301,91
5302,102
5303,92
5304,102
5305,91
5306,105
5307,92
5308,102
5309,99
5310,101
5311,91
5312,102
5313,94
5314,104
5315,102
5316,105
5317,95
5318,105
5319,94
5320,102
5321,91
5322,102
5323,96
5324,101
5325,92
5326,102
5327,95
5328,104
5329,95
5330,109
5331,93
5332,102
5333,92
5334,103
5335,95
5336,108
5337,94
5338,103
5339,94
5340,104
5341,94
5342,102
5343,93
5344,107
5345,95
5346,101
5347,98
5348,105
5349,94
5350,104
5351,95
5352,105
5353,97
5354,101
5355,97
5356,104
5357,93
5358,103
5359,92
5360,103
5361,96
5362,103
5363,99
5364,107
5365,96
5366,104
5367,101
5368,110
5369,97
5370,103
5371,100
5372,103
5373,99
5374,105
5375,93
5376,105
5377,95
5378,102
5379,104
5380,101
5381,97
5382,105
5383,92
5384,106
5385,97
5386,109
5387,106
5388,108
5389,96
5390,108
5391,94
5392,109
5393,97
5394,106
5395,95
5396,104
5397,92
5398,107
5399,93
5400,112
5401,97
5402,107
5403,93
5404,111
5405,93
5406,107
5407,93
5408,109
5409,100
5410,110
5411,95
5412,106
5413,101
5414,110
5415,106
5416,107
5417,98
5418,105
5419,105
5420,107
5421,100
5422,110
5423,98
5424,108
5425,98
5426,107
5427,98
5428,106
5429,94
5430,112
5431,95
5432,106
5433,93
5434,110
5435,92
5436,118
5437,92
5438,109
5439,94
5440,113
5441,94
5442,111
5443,95
5444,109
5445,100
5446,108
5447,94
5448,107
5449,94
5450,104
5451,95
5452,106
5453,105
5454,106
5455,92
5456,105
5457,103
5458,105
5459,96
5460,109
5461,93
5462,106
5463,95
5464,107
5465,98
5466,109
5467,91
5468,107
5469,93
5470,108
5471,94
5472,108
5473,93
5474,115
5475,93
5476,106
5477,94
5478,116
5479,95
5480,105
5481,93
5482,106
5483,101
5484,108
5485,92
5486,112
5487,94
5488,104
5489,98
5490,106
5491,107
5492,108
5493,103
5494,107
5495,103
5496,106
5497,96
5498,107
5499,98
5500,106
5501,92
5502,105
5503,94
5504,112
5505,95
5506,105
5507,101
5508,109
5509,96
5510,111
5511,94
5512,113
5513,92
5514,112
5515,94
5516,110
5517,98
5518,107
5519,96
5520,107
5521,93
5522,105
5523,99
5524,107
5525,95
5526,105
5527,93
5528,107
5529,103
5530,108
5531,93
5532,108
5533,103
5534,106
5535,93
5536,106
5537,94
5538,111
5539,93
5540,112
5541,96
5542,106
5543,93
5544,110
5545,95
5546,107
5547,97
5548,105
5549,94
5550,112
5551,93
5552,108
5553,93
5554,108
5555,102
5556,105
5557,95
5558,105
5559,100
5560,111
5561,93
5562,107
5563,96
5564,107
5565,101
5566,107
5567,101
5568,111
5569,99
5570,107
5571,97
5572,105
5573,97
5574,106
5575,96
5576,111
5577,95
5578,107
5579,95
5580,111
5581,102
5582,106
5583,92
5584,110
5585,94
5586,110
5587,94
5588,110
5589,96
5590,111
5591,101
5592,111
5593,100
5594,110
5595,96
5596,111
5597,96
5598,109
5599,101
5600,109
5601,120
5602,111
5603,107
5604,105
5605,104
5606,105
5607,96
5608,109
5609,96
5610,107
5611,97
5612,108
5613,101
5614,109
5615,94
5616,107
5617,94
5618,107
5619,95
5620,113
5621,96
5622,120
5623,97
5624,115
5625,101
5626,113
5627,102
5628,108
5629,99
5630,108
5631,100
5632,108
5633,94
5634,113
5635,97
5636,108
5637,97
5638,107
5639,95
5640,111
5641,94
5642,109
5643,96
5644,109
5645,95
5646,113
5647,94
5648,112
5649,97
5650,110
5651,96
5652,111
5653,96
5654,107
5655,95
5656,109
5657,95
5658,108
5659,97
5660,107
5661,106
5662,107
5663,98
5664,107
5665,99
5666,108
5667,98
5668,109
5669,98
5670,109
5671,94
5672,110
5673,95
5674,108
5675,96
5676,108
5677,110
5678,109
5679,94
5680,110
5681,95
5682,110
5683,96
5684,109
5685,98
5686,110
5687,95
5688,109
5689,101
5690,111
5691,101
5692,111
5693,93
5694,108
5695,94
5696,108
5697,96
5698,119
5699,98
5700,108
5701,95
5702,109
5703,94
5704,107
5705,96
5706,109
5707,101
5708,110
5709,101
5710,110
5711,96
5712,112
5713,105
5714,108
5715,94
5716,107
5717,96
5718,108
5719,93
5720,110
5721,94
5722,106
5723,93
5724,107
5725,97
5726,112
5727,95
5728,114
5729,93
5730,112
5731,97
5732,109
5733,96
5734,112
5735,100
5736,106
5737,103
5738,109
5739,103
5740,107
5741,117
5742,107
5743,101
5744,108
5745,95
5746,109
5747,98
5748,107
5749,98
5750,106
5751,103
5752,109
5753,97
5754,109
5755,95
5756,110
5757,94
5758,113
5759,101
5760,110
5761,100
5762,118
5763,98
5764,118
5765,98
5766,107
5767,97
5768,110
5769,95
5770,111
5771,99
5772,115
5773,105
5774,111
5775,98
5776,109
5777,95
5778,107
5779,100
5780,116
5781,98
5782,113
5783,96
5784,108
5785,96
5786,109
5787,98
5788,109
5789,96
5790,108
5791,95
5792,110
5793,99
5794,113
5795,97
5796,112
5797,96
5798,108
5799,100
5800,111
5801,101
5802,109
5803,98
5804,109
5805,97
5806,109
5807,97
5808,110
5809,98
5810,107
5811,98
5812,106
5813,98
5814,110
5815,98
5816,106
5817,95
5818,107
5819,99
5820,110
5821,98
5822,108
5823,105
5824,107
5825,97
5826,109
5827,97
5828,107
5829,96
5830,109
5831,97
5832,105
5833,99
5834,106
5835,102
5836,106
5837,96
5838,105
5839,97
5840,107
5841,101
5842,107
5843,99
5844,110
5845,100
5846,106
5847,108
5848,107
5849,100
5850,106
5851,102
5852,105
5853,98
5854,106
5855,97
5856,108
5857,99
5858,105
5859,97
5860,106
5861,98
5862,109
5863,98
5864,106
5865,105
5866,109
5867,96
5868,113
5869,102
5870,110
5871,98
5872,109
5873,98
5874,106
5875,99
5876,106
5877,97
5878,106
5879,103
5880,106
5881,96
5882,105
5883,95
5884,104
5885,98
5886,110
5887,99
5888,104
5889,96
5890,112
5891,97
5892,106
5893,97
5894,105
5895,96
5896,110
5897,97
5898,105
5899,96
5900,109
5901,96
5902,104
5903,98
5904,104
5905,99
5906,106
5907,95
5908,109
5909,94
5910,104
5911,97
5912,104
5913,100
5914,107
5915,100
5916,105
5917,98
5918,106
5919,99
5920,108
5921,101
5922,108
5923,95
5924,106
5925,95
5926,106
5927,98
5928,106
5929,99
5930,104
5931,98
5932,104
5933,97
5934,105
5935,104
5936,108
5937,97
5938,108
5939,98
5940,109
5941,96
5942,110
5943,97
5944,106
5945,98
5946,104
5947,99
5948,107
5949,95
5950,110
5951,99
5952,106
5953,97
5954,105
5955,94
5956,110
5957,103
5958,107
5959,99
5960,110
5961,102
5962,106
5963,106
5964,107
5965,101
5966,105
5967,100
5968,109
5969,98
5970,106
5971,96
5972,105
5973,95
5974,103
5975,101
5976,103
5977,100
5978,106
5979,98
5980,105
5981,101
5982,104
5983,98
5984,108
5985,100
5986,108
5987,101
5988,113
5989,99
5990,106
5991,100
5992,104
5993,98
5994,104
5995,95
5996,105
5997,94
5998,111
5999,99
6000,107
6001,98
6002,108
6003,97
6004,102
6005,97
6006,105
6007,98
6008,109
6009,96
6010,105
6011,98
6012,108
6013,98
6014,103
6015,104
6016,103
6017,98
6018,104
6019,98
6020,110
6021,95
6022,103
6023,97
6024,104
6025,94
6026,105
6027,95
6028,103
6029,96
6030,106
6031,95
6032,103
6033,96
6034,104
6035,94
6036,113
6037,95
6038,102
6039,99
6040,101
6041,101
6042,102
6043,97
6044,105
6045,99
6046,103
6047,102
6048,103
6049,97
6050,102
6051,99
6052,101
6053,100
6054,102
6055,95
6056,102
6057,97
6058,100
6059,93
6060,102
6061,96
6062,100
6063,98
6064,101
6065,96
6066,100
6067,94
6068,102
6069,94
6070,102
6071,96
6072,101
6073,93
6074,101
6075,97
6076,98
6077,111
6078,101
6079,94
6080,100
6081,98
6082,102
6083,96
6084,101
6085,96
6086,100
6087,93
6088,100
6089,96
6090,101
6091,96
6092,102
6093,95
6094,98
6095,96
6096,100
6097,94
6098,101
6099,95
6100,100
6101,93
6102,101
6103,94
6104,103
6105,95
6106,101
6107,94
6108,99
6109,96
6110,101
6111,95
6112,100
6113,112
6114,101
6115,96
6116,101
6117,124
6118,100
6119,95
6120,103
6121,95
6122,100
6123,99
6124,101
6125,97
6126,102
6127,96
6128,101
6129,99
6130,101
6131,94
6132,100
6133,99
6134,120
6135,106
6136,100
6137,107
6138,101
6139,96
6140,101
6141,97
6142,102
6143,96
6144,101
6145,96
6146,100
6147,95
6148,100
6149,94
6150,100
6151,96
6152,100
6153,98
6154,138
6155,94
6156,108
6157,113
6158,119
6159,104
6160,104
6161,93
6162,101
6163,95
6164,100
6165,94
6166,101
6167,95
6168,101
6169,96
6170,101
6171,94
6172,100
6173,94
6174,100
6175,94
6176,100
6177,94
6178,102
6179,93
6180,101
6181,97
6182,100
6183,94
6184,102
6185,94
6186,102
6187,98
6188,101
6189,94
6190,103
6191,94
6192,100
6193,94
6194,100
6195,95
6196,100
6197,93
6198,99
6199,94
6200,100
6201,96
6202,100
6203,97
6204,99
6205,95
6206,100
6207,94
6208,102
6209,94
6210,99
6211,94
6212,100
6213,93
6214,100
6215,93
6216,102
6217,94
6218,99
6219,94
6220,100
6221,94
6222,101
6223,94
6224,102
6225,94
6226,103
6227,94
6228,100
6229,95
6230,100
6231,93
6232,101
6233,99
6234,100
6235,95
6236,101
6237,96
6238,102
6239,93
6240,103
6241,95
6242,102
6243,94
6244,100
6245,94
6246,101
6247,95
6248,102
6249,96
6250,101
6251,94
6252,100
6253,96
6254,101
6255,95
6256,100
6257,95
6258,101
6259,94
6260,101
6261,94
6262,101
6263,95
6264,104
6265,95
6266,102
6267,94
6268,102
6269,97
6270,102
6271,96
6272,102
6273,95
6274,102
6275,96
6276,102
6277,94
6278,101
6279,98
6280,100
6281,96
6282,101
6283,96
6284,101
6285,95
6286,103
6287,97
6288,102
6289,97
6290,102
6291,103
6292,95
6293,98
6294,96
6295,132
6296,98
6297,103
6298,100
6299,99
6300,99
6301,98
6302,98
6303,101
6304,97
6305,97
6306,96
6307,100
6308,96
6309,96
6310,96
6311,97
6312,105
6313,97
6314,98
6315,97
6316,104
6317,94
6318,98
6319,96
6320,98
6321,97
6322,98
6323,99
6324,98
6325,96
6326,130
6327,98
6328,108
6329,97
6330,102
6331,96
6332,101
6333,96
6334,99
6335,97
6336,100
6337,97
6338,99
6339,97
6340,100
6341,98
6342,102
6343,99
6344,102
6345,101
6346,101
6347,102
6348,102
6349,102
6350,100
6351,102
6352,99
6353,98
6354,102
6355,98
6356,102
6357,98
6358,108
6359,99
6360,106
6361,99
6362,101
6363,99
6364,101
6365,100
6366,102
6367,100
6368,104
6369,99
6370,101
6371,100
6372,106
6373,100
6374,103
6375,99
6376,103
6377,101
6378,102
6379,102
6380,101
6381,104
6382,102
6383,100
6384,100
6385,99
6386,103
6387,100
6388,102
6389,100
6390,102
6391,101
6392,102
6393,103
6394,102
6395,102
6396,102
6397,100
6398,103
6399,100
6400,101
6401,100
6402,105
6403,99
6404,102
6405,100
6406,100
6407,101
6408,103
6409,100
6410,103
6411,103
6412,99
6413,99
6414,102
6415,102
6416,104
6417,100
6418,101
6419,109
6420,102
6421,108
6422,102
6423,105
6424,103
6425,104
6426,104
6427,104
6428,105
6429,101
6430,102
6431,100
6432,106
6433,99
6434,103
6435,99
6436,102
6437,100
6438,100
6439,101
6440,103
6441,100
6442,103
6443,100
6444,104
6445,104
6446,104
6447,99
6448,102
6449,105
6450,103
6451,101
6452,103
6453,104
6454,101
6455,101
6456,101
6457,104
6458,106
6459,103
6460,104
6461,106
6462,106
6463,103
6464,103
6465,105
6466,101
6467,106
6468,104
6469,102
6470,104
6471,103
6472,102
6473,103
6474,104
6475,101
6476,102
6477,106
6478,102
6479,103
6480,103
6481,103
6482,101
6483,104
6484,102
6485,101
6486,102
6487,101
6488,104
6489,102
6490,105
6491,104
6492,102
6493,102
6494,103
6495,104
6496,104
6497,103
6498,103
6499,102
6500,105
6501,103
6502,103
6503,102
6504,106
6505,102
6506,106
6507,105
6508,105
6509,108
6510,105
6511,106
6512,107
6513,104
6514,120
6515,105
6516,108
6517,106
6518,108
6519,105
6520,108
6521,105
6522,111
6523,104
6524,110
6525,104
6526,112
6527,106
6528,111
6529,113
6530,111
6531,106
6532,115
6533,119
6534,114
6535,112
6536,116
6537,106
6538,117
6539,109
6540,114
6541,108
6542,112
6543,106
6544,112
6545,111
6546,112
6547,112
6548,116
6549,132
6550,122
6551,111
6552,116
6553,140
6554,122
6555,118
6556,117
6557,146
6558,114
6559,147
6560,117
6561,172
6562,117
6563,129
6564,120
6565,121
6566,119
6567,110
6568,120
6569,110
6570,129
6571,110
6572,119
6573,108
6574,131
6575,113
6576,130
6577,116
6578,140
6579,113
6580,137
6581,112
6582,145
6583,120
6584,129
6585,134
6586,124
6587,116
6588,119
6589,141
6590,118
6591,137
6592,120
6593,123
6594,115
6595,111
6596,119
6597,128
6598,123
6599,131
6600,121
6601,128
6602,121
6603,111
6604,125
6605,116
6606,141
6607,128
6608,127
6609,136
6610,142
6611,213
6612,139
6613,135
6614,125
6615,122
6616,122
6617,129
6618,134
6619,123
6620,133
6621,135
6622,129
6623,149
6624,122
6625,139
6626,126
6627,113
6628,129
6629,123
6630,131
6631,109
6632,167
6633,117
6634,140
6635,123
6636,130
6637,117
6638,138
6639,118
6640,127
6641,122
6642,139
6643,133
6644,147
6645,125
6646,137
6647,127
6648,124
6649,123
6650,132
6651,112
6652,124
6653,115
6654,125
6655,111
6656,128
6657,135
6658,129
6659,110
6660,130
6661,115
6662,132
6663,124
6664,135
6665,107
6666,130
6667,108
6668,128
6669,108
6670,127
6671,110
6672,119
6673,111
6674,130
6675,111
6676,121
6677,111
6678,136
6679,120
6680,121
6681,147
6682,124
6683,121
6684,133
6685,124
6686,120
6687,122
6688,121
6689,111
6690,120
6691,110
6692,122
6693,121
6694,121
6695,113
6696,119
6697,111
6698,123
6699,110
6700,125
6701,112
6702,143
6703,117
6704,130
6705,118
6706,137
6707,126
6708,128
6709,120
6710,124
6711,120
6712,123
6713,116
6714,128
6715,111
6716,124
6717,122
6718,123
6719,110
6720,123
6721,110
6722,125
6723,120
6724,127
6725,116
6726,128
6727,112
6728,135
6729,121
6730,127
6731,122
6732,128
6733,121
6734,125
6735,111
6736,120
6737,108
6738,129
6739,111
6740,120
6741,112
6742,123
6743,112
6744,125
6745,110
6746,129
6747,108
6748,123
6749,110
6750,127
6751,108
6752,129
6753,106
6754,129
6755,120
6756,122
6757,109
6758,121
6759,107
6760,124
6761,109
6762,126
6763,108
6764,122
6765,108
6766,123
6767,111
6768,122
6769,111
6770,124
6771,117
6772,123
6773,111
6774,121
6775,113
6776,129
6777,109
6778,124
6779,118
6780,120
6781,114
6782,121
6783,117
6784,120
6785,113
6786,120
6787,114
6788,122
6789,115
6790,120
6791,108
6792,122
6793,130
6794,121
6795,114
6796,124
6797,114
6798,121
6799,112
6800,126
6801,117
6802,124
6803,116
6804,128
6805,116
6806,124
6807,117
6808,129
6809,112
6810,123
6811,114
6812,119
6813,117
6814,125
6815,116
6816,122
6817,116
6818,125
6819,111
6820,121
6821,108
6822,122
6823,121
6824,124
6825,113
6826,125
6827,114
6828,123
6829,122
6830,123
6831,113
6832,123
6833,109
6834,125
6835,114
6836,128
6837,107
6838,124
6839,114
6840,125
6841,118
6842,121
6843,120
6844,129
6845,117
6846,126
6847,112
6848,123
6849,115
6850,128
6851,119
6852,122
6853,115
6854,121
6855,113
6856,120
6857,118
6858,120
6859,119
6860,123
6861,112
6862,129
6863,110
6864,127
6865,115
6866,123
6867,111
6868,122
6869,114
6870,124
6871,114
6872,126
6873,121
6874,125
6875,121
6876,125
6877,148
6878,128
6879,132
6880,126
6881,126
6882,127
6883,114
6884,122
6885,113
6886,125
6887,129
6888,123
6889,112
6890,123
6891,111
6892,125
6893,116
6894,126
6895,110
6896,129
6897,113
6898,139
6899,117
6900,134
6901,115
6902,130
6903,118
6904,123
6905,121
6906,120
6907,142
6908,135
6909,117
6910,119
6911,124
6912,120
6913,117
6914,122
6915,125
6916,118
6917,128
6918,123
6919,119
6920,122
6921,115
6922,122
6923,123
6924,124
6925,111
6926,125
6927,115
6928,136
6929,115
6930,123
6931,112
6932,125
6933,112
6934,121
6935,153
6936,130
6937,121
6938,138
6939,115
6940,128
6941,116
6942,123
6943,110
6944,127
6945,117
6946,120
6947,121
6948,120
6949,122
6950,124
6951,118
6952,119
6953,112
6954,119
6955,116
6956,137
6957,112
6958,124
6959,125
6960,122
6961,119
6962,122
6963,115
6964,119
6965,129
6966,126
6967,117
6968,129
6969,111
6970,127
6971,107
6972,124
6973,109
6974,121
6975,114
6976,121
6977,111
6978,120
6979,111
6980,129
6981,112
6982,124
6983,110
6984,121
6985,113
6986,130
6987,108
6988,120
6989,113
6990,120
6991,108
6992,117
6993,110
6994,119
6995,111
6996,121
6997,107
6998,123
6999,110
7000,120
7001,108
7002,120
7003,109
7004,118
7005,109
7006,122
7007,109
7008,118
7009,108
7010,118
7011,110
7012,117
7013,115
7014,117
7015,108
7016,118
7017,108
7018,116
7019,108
7020,118
7021,108
7022,116
7023,111
7024,116
7025,108
7026,117
7027,109
7028,116
7029,108
7030,115
7031,111
7032,116
7033,108
7034,120
7035,108
7036,116
7037,112
7038,117
7039,109
7040,115
7041,108
7042,115
7043,133
7044,121
7045,110
7046,116
7047,108
7048,116
7049,119
7050,116
7051,112
7052,118
7053,107
7054,115
7055,109
7056,117
7057,117
7058,119
7059,110
7060,118
7061,114
7062,117
7063,114
7064,132
7065,118
7066,119
7067,125
7068,117
7069,110
7070,124
7071,111
7072,119
7073,110
7074,117
7075,121
7076,122
7077,117
7078,124
7079,107
7080,117
7081,119
7082,121
7083,111
7084,122
7085,112
7086,122
7087,115
7088,126
7089,113
7090,116
7091,108
7092,116
7093,110
7094,116
7095,115
7096,121
7097,115
7098,118
7099,113
7100,114
7101,110
7102,122
7103,113
7104,117
7105,109
7106,117
7107,110
7108,122
7109,109
7110,118
7111,109
7112,115
7113,109
7114,116
7115,117
7116,122
7117,112
7118,119
7119,120
7120,116
7121,109
7122,116
7123,110
7124,117
7125,110
7126,115
7127,109
7128,116
7129,112
7130,114
7131,108
7132,116
7133,110
7134,115
7135,122
7136,123
7137,109
7138,118
7139,111
7140,120
7141,109
7142,116
7143,109
7144,114
7145,108
7146,116
7147,111
7148,116
7149,109
7150,115
7151,112
7152,114
7153,115
7154,115
7155,111
7156,126
7157,112
7158,118
7159,113
7160,118
7161,108
7162,115
7163,108
7164,116
7165,113
7166,113
7167,110
7168,115
7169,109
7170,114
7171,110
7172,116
7173,110
7174,121
7175,108
7176,115
7177,107
7178,115
7179,109
7180,114
7181,110
7182,112
7183,109
7184,111
7185,114
7186,115
7187,113
7188,113
7189,109
7190,112
7191,109
7192,113
7193,109
7194,111
7195,111
7196,112
7197,136
7198,112
7199,112
7200,113
7201,110
7202,115
7203,112
7204,116
7205,110
7206,116
7207,108
7208,117
7209,111
7210,114
7211,112
7212,114
7213,110
7214,112
7215,110
7216,113
7217,111
7218,121
7219,110
7220,113
7221,110
7222,112
7223,111
7224,113
7225,111
7226,111
7227,111
7228,111
7229,110
7230,111
7231,112
7232,112
7233,113
7234,112
7235,111
7236,112
7237,110
7238,113
7239,110
7240,113
7241,111
7242,113
7243,111
7244,114
7245,111
7246,112
7247,109
7248,112
7249,110
7250,111
7251,110
7252,112
7253,109
7254,113
7255,109
7256,111
7257,110
7258,110
7259,113
7260,110
7261,111
7262,112
7263,111
7264,111
7265,114
7266,111
7267,110
7268,111
7269,110
7270,111
7271,112
7272,114
7273,111
7274,110
7275,110
7276,112
7277,110
7278,110
7279,110
7280,116
7281,110
7282,111
7283,111
7284,111
7285,110
7286,115
7287,111
7288,111
7289,111
7290,110
7291,111
7292,112
7293,111
7294,111
7295,111
7296,109
7297,110
7298,110
7299,111
7300,111
7301,112
7302,111
7303,112
7304,111
7305,111
7306,111
7307,112
7308,110
7309,110
7310,110
7311,110
7312,111
7313,112
7314,110
7315,111
7316,112
7317,110
7318,112
7319,111
7320,110
7321,110
7322,110
7323,110
7324,109
7325,110
7326,110
7327,111
7328,112
7329,111
7330,110
7331,112
7332,111
7333,112
7334,111
7335,112
7336,112
7337,112
7338,112
7339,112
7340,112
7341,111
7342,115
7343,114
7344,113
7345,111
7346,111
7347,111
7348,113
7349,113
7350,111
7351,114
7352,111
7353,112
7354,112
7355,113
7356,111
7357,113
7358,112
7359,112
7360,110
7361,111
7362,110
7363,113
7364,111
7365,114
7366,111
7367,111
7368,110
7369,111
7370,112
7371,111
7372,112
7373,111
7374,110
7375,112
7376,111
7377,111
7378,111
7379,112
7380,111
7381,111
7382,111
7383,112
7384,112
7385,111
7386,115
7387,112
7388,111
7389,111
7390,112
7391,112
7392,113
7393,114
7394,114
7395,113
7396,112
7397,112
7398,112
7399,112
7400,111
7401,113
7402,114
7403,115
7404,111
7405,113
7406,112
7407,114
7408,112
7409,112
7410,112
7411,114
7412,112
7413,114
7414,112
7415,113
7416,113
7417,112
7418,112
7419,112
7420,113
7421,112
7422,112
7423,113
7424,112
7425,112
7426,112
7427,112
7428,112
7429,114
7430,111
7431,112
7432,111
7433,113
7434,113
7435,113
7436,112
7437,113
7438,113
7439,112
7440,111
7441,113
7442,112
7443,111
7444,111
7445,113
7446,111
7447,112
7448,111
7449,113
7450,112
7451,112
7452,111
7453,112
7454,113
7455,114
7456,113
7457,112
7458,110
7459,114
7460,113
7461,113
7462,112
7463,113
7464,112
7465,113
7466,113
7467,112
7468,114
7469,112
7470,112
7471,112
7472,113
7473,113
7474,113
7475,114
7476,113
7477,113
7478,111
7479,112
7480,113
7481,112
7482,114
7483,113
7484,113
7485,113
7486,113
7487,113
7488,114
7489,115
7490,114
7491,113
7492,114
7493,114
7494,112
7495,118
7496,115
7497,113
7498,112
7499,113
7500,113
7501,114
7502,112
7503,121
7504,113
7505,112
7506,113
7507,113
7508,114
7509,112
7510,112
7511,113
7512,112
7513,124
7514,112
7515,114
7516,116
7517,113
7518,114
7519,112
7520,112
7521,113
7522,114
7523,112
7524,117
7525,113
7526,113
7527,112
7528,113
7529,113
7530,114
7531,112
7532,113
7533,112
7534,120
7535,112
7536,117
7537,113
7538,115
7539,113
7540,115
7541,114
7542,116
7543,113
7544,116
7545,113
7546,116
7547,112
7548,118
7549,113
7550,116
7551,113
7552,116
7553,116
7554,117
7555,118
7556,117
7557,124
7558,117
7559,120
7560,117
7561,133
7562,119
7563,127
7564,119
7565,119
7566,118
7567,114
7568,119
7569,121
7570,120
7571,118
7572,120
7573,131
7574,123
7575,136
7576,122
7577,122
7578,133
7579,117
7580,124
7581,116
7582,129
7583,151
7584,128
7585,131
7586,123
7587,121
7588,120
7589,123
7590,125
7591,113
7592,123
7593,125
7594,131
7595,114
7596,132
7597,114
7598,127
7599,113
7600,125
7601,119
7602,124
7603,115
7604,143
7605,118
7606,132
7607,131
7608,130
7609,128
7610,131
7611,118
7612,124
7613,133
7614,133
7615,129
7616,124
7617,119
7618,125
7619,118
7620,124
7621,118
7622,130
7623,118
7624,125
7625,116
7626,126
7627,119
7628,139
7629,117
7630,134
7631,118
7632,129
7633,119
7634,136
7635,114
7636,131
7637,121
7638,127
7639,118
7640,128
7641,134
7642,127
7643,122
7644,127
7645,121
7646,124
7647,118
7648,125
7649,122
7650,125
7651,123
7652,128
7653,124
7654,129
7655,128
7656,127
7657,125
7658,128
7659,119
7660,126
7661,120
7662,146
7663,118
7664,130
7665,120
7666,132
7667,130
7668,127
7669,117
7670,130
7671,119
7672,129
7673,120
7674,128
7675,124
7676,132
7677,119
7678,131
7679,151
7680,130
7681,135
7682,131
7683,131
7684,125
7685,125
7686,128
7687,120
7688,134
7689,127
7690,126
7691,125
7692,127
7693,149
7694,129
7695,120
7696,128
7697,149
7698,126
7699,146
7700,142
7701,130
7702,135
7703,124
7704,132
7705,124
7706,132
7707,129
7708,130
7709,123
7710,132
7711,130
7712,133
7713,125
7714,145
7715,131
7716,131
7717,131
7718,149
7719,121
7720,148
7721,125
7722,136
7723,124
7724,134
7725,123
7726,131
7727,142
7728,141
7729,140
7730,134
7731,158
7732,140
7733,127
7734,147
7735,126
7736,143
7737,125
7738,139
7739,116
7740,136
7741,120
7742,139
7743,122
7744,138
7745,118
7746,138
7747,118
7748,154
7749,128
7750,150
7751,126
7752,151
7753,123
7754,137
7755,135
7756,139
7757,118
7758,138
7759,117
7760,134
7761,119
7762,134
7763,129
7764,133
7765,122
7766,132
7767,123
7768,134
7769,118
7770,134
7771,120
7772,142
7773,118
7774,134
7775,119
7776,146
7777,122
7778,132
7779,123
7780,132
7781,120
7782,134
7783,119
7784,138
7785,119
7786,136
7787,117
7788,136
7789,118
7790,133
7791,114
7792,132
7793,120
7794,132
7795,120
7796,132
7797,120
7798,133
7799,120
7800,133
7801,125
7802,132
7803,121
7804,130
7805,133
7806,132
7807,124
7808,129
7809,121
7810,131
7811,124
7812,127
7813,124
7814,131
7815,119
7816,131
7817,118
7818,130
7819,117
7820,129
7821,121
7822,133
7823,122
7824,130
7825,117
7826,138
7827,125
7828,135
7829,121
7830,132
7831,118
7832,133
7833,118
7834,135
7835,115
7836,130
7837,116
7838,129
7839,118
7840,127
7841,119
7842,128
7843,118
7844,132
7845,115
7846,128
7847,123
7848,132
7849,120
7850,129
7851,126
7852,126
7853,118
7854,135
7855,117
7856,125
7857,115
7858,125
7859,117
7860,127
7861,116
7862,127
7863,117
7864,127
7865,116
7866,124
7867,113
7868,129
7869,117
7870,128
7871,116
7872,136
7873,114
7874,127
7875,117
7876,127
7877,114
7878,123
7879,113
7880,126
7881,115
7882,124
7883,115
7884,125
7885,118
7886,126
7887,123
7888,122
7889,117
7890,128
7891,118
7892,123
7893,116
7894,122
7895,114
7896,124
7897,115
7898,122
7899,116
7900,120
7901,128
7902,123
7903,115
7904,121
7905,115
7906,122
7907,115
7908,129
7909,116
7910,121
7911,115
7912,125
7913,119
7914,122
7915,121
7916,118
7917,116
7918,118
7919,118
7920,120
7921,116
7922,129
7923,115
7924,118
7925,115
7926,118
7927,115
7928,119
7929,115
7930,116
7931,115
7932,118
7933,116
7934,119
7935,116
7936,119
7937,116
7938,118
7939,116
7940,119
7941,117
7942,116
7943,115
7944,116
7945,117
7946,118
7947,119
7948,116
7949,118
7950,117
7951,113
7952,115
7953,116
7954,115
7955,120
7956,118
7957,118
7958,117
7959,115
7960,117
7961,116
7962,120
7963,115
7964,117
7965,116
7966,120
7967,115
7968,119
7969,115
7970,116
7971,116
7972,117
7973,116
7974,118
7975,115
7976,120
7977,116
7978,118
7979,116
7980,114
7981,116
7982,115
7983,115
7984,115
7985,115
7986,115
7987,116
7988,115
7989,115
7990,115
7991,115
7992,115
7993,114
7994,115
7995,115
7996,115
7997,115
7998,114
7999,115
8000,115
8001,115
8002,116
8003,115
8004,117
8005,115
8006,116
8007,115
8008,115
8009,114
8010,115
8011,115
8012,115
8013,115
8014,114
8015,116
8016,113
8017,115
8018,116
8019,115
8020,116
8021,114
8022,114
8023,115
8024,115
8025,115
8026,116
8027,115
8028,116
8029,115
8030,113
8031,115
8032,114
8033,114
8034,114
8035,115
8036,115
8037,115
8038,115
8039,115
8040,116
8041,116
8042,114
8043,115
8044,117
8045,115
8046,116
8047,115
8048,116
8049,116
8050,114
8051,114
8052,113
8053,114
8054,115
8055,114
8056,115
8057,114
8058,114
8059,115
8060,114
8061,114
8062,115
8063,116
8064,114
8065,115
8066,115
8067,114
8068,115
8069,115
8070,115
8071,116
8072,115
8073,116
8074,114
8075,115
8076,114
8077,115
8078,115
8079,115
8080,115
8081,115
8082,115
8083,114
8084,114
8085,114
8086,116
8087,114
8088,116
8089,115
8090,116
8091,114
8092,116
8093,115
8094,116
8095,115
8096,116
8097,115
8098,113
8099,115
8100,116
8101,114
8102,113
8103,117
8104,115
8105,115
8106,116
8107,118
8108,114
8109,116
8110,115
8111,117
8112,114
8113,116
8114,115
8115,116
8116,115
8117,116
8118,115
8119,115
8120,115
8121,115
8122,116
8123,115
8124,115
8125,115
8126,115
8127,115
8128,117
8129,115
8130,115
8131,116
8132,114
8133,115
8134,115
8135,117
8136,116
8137,116
8138,115
8139,115
8140,115
8141,114
8142,115
8143,115
8144,115
8145,114
8146,114
8147,115
8148,115
8149,115
8150,115
8151,115
8152,114
8153,116
8154,114
8155,115
8156,115
8157,116
8158,114
8159,117
8160,115
8161,115
8162,118
8163,114
8164,114
8165,115
8166,116
8167,114
8168,117
8169,114
8170,114
8171,115
8172,115
8173,114
8174,115
8175,114
8176,115
8177,114
8178,115
8179,114
8180,115
8181,114
8182,117
8183,115
8184,114
8185,114
8186,115
8187,115
8188,116
8189,116
8190,115
8191,114
8192,116
8193,114
8194,114
8195,115
8196,114
8197,115
8198,114
8199,114
8200,115
8201,114
8202,115
8203,114
8204,114
8205,113
8206,114
8207,114
8208,114
8209,114
8210,114
8211,114
8212,114
8213,114
8214,114
8215,113
8216,116
8217,113
8218,114
8219,114
8220,114
8221,113
8222,114
8223,113
8224,114
8225,113
8226,114
8227,113
8228,114
8229,113
8230,114
8231,114
8232,115
8233,113
8234,114
8235,114
8236,113
8237,113
8238,114
8239,114
8240,114
8241,114
8242,115
8243,114
8244,114
8245,113
8246,114
8247,114
8248,114
8249,113
8250,114
8251,113
8252,114
8253,113
8254,115
8255,114
8256,115
8257,113
8258,114
8259,114
8260,115
8261,114
8262,115
8263,114
8264,114
8265,114
8266,114
8267,113
8268,114
8269,113
8270,114
8271,114
8272,115
8273,113
8274,114
8275,114
8276,114
8277,116
8278,114
8279,114
8280,115
8281,113
8282,114
8283,114
8284,115
8285,114
8286,114
8287,115
8288,114
8289,114
8290,116
8291,114
8292,114
8293,116
8294,116
8295,115
8296,115
8297,113
8298,116
8299,115
8300,114
8301,113
8302,115
8303,114
8304,115
8305,114
8306,114
8307,114
8308,115
8309,114
8310,114
8311,114
8312,115
8313,114
8314,115
8315,114
8316,114
8317,113
8318,115
8319,115
8320,116
8321,114
8322,114
8323,114
8324,115
8325,115
8326,115
8327,115
8328,115
8329,114
8330,116
8331,114
8332,116
8333,114
8334,115
8335,114
8336,116
8337,114
8338,115
8339,114
8340,115
8341,114
8342,115
8343,115
8344,115
8345,114
8346,115
8347,115
8348,114
8349,114
8350,115
8351,114
8352,115
8353,115
8354,114
8355,115
8356,114
8357,116
8358,114
8359,114
8360,115
8361,114
8362,115
8363,114
8364,115
8365,114
8366,115
8367,115
8368,115
8369,115
8370,115
8371,115
8372,116
8373,114
8374,115
8375,114
8376,115
8377,115
8378,115
8379,114
8380,115
8381,115
8382,115
8383,115
8384,115
8385,116
8386,115
8387,116
8388,115
8389,115
8390,115
8391,117
8392,115
8393,114
8394,116
8395,116
8396,115
8397,115
8398,116
8399,116
8400,117
8401,117
8402,117
8403,119
8404,117
8405,124
8406,118
8407,119
8408,117
8409,115
8410,117
8411,115
8412,118
8413,114
8414,117
8415,115
8416,117
8417,117
8418,117
8419,115
8420,117
8421,116
8422,119
8423,119
8424,119
8425,115
8426,123
8427,115
8428,120
8429,117
8430,118
8431,118
8432,119
8433,116
8434,119
8435,117
8436,117
8437,115
8438,119
8439,115
8440,119
8441,117
8442,119
8443,114
8444,120
8445,116
8446,118
8447,117
8448,118
8449,127
8450,119
8451,117
8452,119
8453,122
8454,118
8455,119
8456,120
8457,139
8458,118
8459,115
8460,118
8461,126
8462,120
8463,121
8464,119
8465,116
8466,120
8467,121
8468,120
8469,123
8470,124
8471,123
8472,120
8473,121
8474,122
8475,121
8476,121
8477,121
8478,135
8479,120
8480,120
8481,116
8482,126
8483,118
8484,124
8485,119
8486,121
8487,118
8488,124
8489,118
8490,125
8491,117
8492,125
8493,133
8494,123
8495,119
8496,123
8497,128
8498,124
8499,121
8500,124
8501,124
8502,121
8503,124
8504,123
8505,128
8506,123
8507,158
8508,123
8509,160
8510,122
8511,169
8512,124
8513,121
8514,127
8515,124
8516,124
8517,123
8518,124
8519,119
8520,125
8521,121
8522,128
8523,129
8524,125
8525,129
8526,126
8527,124
8528,150
8529,129
8530,156
8531,122
8532,148
8533,122
8534,126
8535,120
8536,128
8537,119
8538,127
8539,120
8540,123
8541,119
8542,123
8543,121
8544,128
8545,118
8546,131
8547,122
8548,128
8549,123
8550,127
8551,121
8552,124
8553,121
8554,124
8555,119
8556,123
8557,120
8558,121
8559,119
8560,122
8561,120
8562,121
8563,118
8564,125
8565,118
8566,121
8567,117
8568,122
8569,116
8570,124
8571,118
8572,122
8573,117
8574,123
8575,116
8576,122
8577,116
8578,123
8579,118
8580,123
8581,119
8582,122
8583,117
8584,122
8585,122
8586,123
8587,119
8588,122
8589,117
8590,120
8591,121
8592,122
8593,118
8594,121
8595,116
8596,121
8597,116
8598,121
8599,117
8600,123
8601,117
8602,123
8603,117
8604,123
8605,117
8606,126
8607,117
8608,122
8609,117
8610,121
8611,118
8612,124
8613,118
8614,122
8615,119
8616,122
8617,117
8618,122
8619,119
8620,122
8621,143
8622,123
8623,117
8624,122
8625,120
8626,122
8627,119
8628,122
8629,115
8630,122
8631,117
8632,121
8633,117
8634,121
8635,116
8636,123
8637,117
8638,120
8639,117
8640,121
8641,116
8642,134
8643,118
8644,120
8645,117
8646,122
8647,116
8648,123
8649,124
8650,120
8651,117
8652,120
8653,119
8654,120
8655,118
8656,120
8657,118
8658,120
8659,121
8660,119
8661,117
8662,120
8663,125
8664,121
8665,116
8666,119
8667,117
8668,119
8669,117
8670,122
8671,116
8672,119
8673,117
8674,120
8675,116
8676,119
8677,118
8678,120
8679,118
8680,121
8681,117
8682,119
8683,116
8684,121
8685,116
8686,119
8687,117
8688,119
8689,117
8690,120
8691,116
8692,118
8693,116
8694,118
8695,116
8696,118
8697,117
8698,119
8699,117
8700,118
8701,117
8702,119
8703,117
8704,118
8705,117
8706,118
8707,117
8708,118
8709,116
8710,117
8711,117
8712,118
8713,117
8714,117
8715,118
8716,118
8717,117
8718,117
8719,117
8720,117
8721,118
8722,117
8723,117
8724,117
8725,116
8726,117
8727,117
8728,118
8729,117
8730,117
8731,118
8732,118
8733,117
8734,117
8735,116
8736,118
8737,119
8738,117
8739,119
8740,117
8741,117
8742,117
8743,117
8744,118
8745,118
8746,117
8747,118
8748,118
8749,117
8750,117
8751,117
8752,117
8753,118
8754,117
8755,118
8756,118
8757,117
8758,119
8759,118
8760,119
8761,118
8762,117
8763,116
8764,118
8765,118
8766,118
8767,118
8768,118
8769,118
8770,118
8771,119
8772,118
8773,118
8774,118
8775,118
8776,118
8777,117
8778,117
8779,118
8780,117
8781,117
8782,118
8783,117
8784,117
8785,118
8786,120
8787,119
8788,119
8789,119
8790,119
8791,119
8792,120
8793,120
8794,120
8795,119
8796,119
8797,120
8798,119
8799,119
8800,118
8801,118
8802,122
8803,120
8804,119
8805,120
8806,119
8807,120
8808,120
8809,120
8810,119
8811,120
8812,120
8813,119
8814,118
8815,119
8816,120
8817,120
8818,120
8819,121
8820,119
8821,119
8822,119
8823,119
8824,119
8825,119
8826,120
8827,120
8828,120
8829,119
8830,119
8831,121
8832,120
8833,119
8834,119
8835,119
8836,120
8837,120
8838,122
8839,120
8840,120
8841,119
8842,122
8843,121
8844,122
8845,120
8846,121
8847,121
8848,122
8849,119
8850,121
8851,120
8852,123
8853,121
8854,121
8855,121
8856,121
8857,121
8858,122
8859,120
8860,122
8861,120
8862,121
8863,121
8864,122
8865,122
8866,122
8867,120
8868,121
8869,121
8870,120
8871,121
8872,119
8873,122
8874,121
8875,119
8876,120
8877,119
8878,119
8879,119
8880,119
8881,118
8882,119
8883,118
8884,119
8885,119
8886,119
8887,119
8888,120
8889,118
8890,120
8891,120
8892,120
8893,118
8894,120
8895,119
8896,120
8897,120
8898,122
8899,119
8900,122
8901,119
8902,120
8903,118
8904,121
8905,120
8906,121
8907,120
8908,120
8909,120
8910,122
8911,122
8912,122
8913,122
8914,121
8915,120
8916,122
8917,121
8918,121
8919,120
8920,119
8921,120
8922,121
8923,119
8924,120
8925,119
8926,120
8927,121
8928,119
8929,122
8930,122
8931,120
8932,120
8933,121
8934,121
8935,121
8936,120
8937,119
8938,120
8939,120
8940,119
8941,121
8942,121
8943,119
8944,119
8945,119
8946,119
8947,119
8948,120
8949,119
8950,122
8951,120
8952,121
8953,121
8954,122
8955,120
8956,119
8957,119
8958,120
8959,119
8960,120
8961,121
8962,120
8963,120
8964,120
8965,120
8966,119
8967,119
8968,119
8969,121
8970,119
8971,119
8972,119
8973,120
8974,121
8975,120
8976,120
8977,119
8978,119
8979,120
8980,121
8981,120
8982,119
8983,121
8984,120
8985,119
8986,120
8987,120
8988,120
8989,119
8990,120
8991,119
8992,119
8993,120
8994,120
8995,119
8996,119
8997,121
8998,119
8999,121
9000,120
9001,120
9002,120
9003,119
9004,120
9005,120
9006,120
9007,120
9008,119
9009,120
9010,120
9011,120
9012,120
9013,120
9014,120
9015,119
9016,120
9017,121
9018,120
9019,119
9020,120
9021,120
9022,120
9023,119
9024,119
9025,119
9026,119
9027,119
9028,120
9029,120
9030,120
9031,120
9032,120
9033,120
9034,120
9035,119
9036,119
9037,120
9038,120
9039,119
9040,119
9041,120
9042,119
9043,119
9044,120
9045,121
9046,120
9047,119
9048,119
9049,120
9050,121
9051,121
9052,120
9053,120
9054,121
9055,120
9056,120
9057,120
9058,120
9059,119
9060,121
9061,120
9062,121
9063,120
9064,121
9065,120
9066,120
9067,120
9068,120
9069,122
9070,120
9071,119
9072,120
9073,119
9074,120
9075,120
9076,121
9077,121
9078,121
9079,121
9080,120
9081,120
9082,120
9083,119
9084,119
9085,119
9086,120
9087,120
9088,120
9089,119
9090,122
9091,120
9092,119
9093,120
9094,120
9095,121
9096,120
9097,120
9098,119
9099,121
9100,120
9101,121
9102,119
9103,119
9104,121
9105,120
9106,120
9107,121
9108,121
9109,119
9110,119
9111,121
9112,119
9113,120
9114,120
9115,120
9116,120
9117,121
9118,121
9119,119
9120,120
9121,119
9122,120
9123,120
9124,120
9125,121
9126,119
9127,119
9128,120
9129,118
9130,120
9131,118
9132,119
9133,120
9134,120
9135,119
9136,120
9137,121
9138,120
9139,119
9140,120
9141,121
9142,120
9143,120
9144,120
9145,119
9146,120
9147,120
9148,119
9149,120
9150,119
9151,121
9152,120
9153,120
9154,120
9155,120
9156,120
9157,120
9158,120
9159,121
9160,120
9161,119
9162,120
9163,120
9164,119
9165,119
9166,119
9167,119
9168,120
9169,120
9170,119
9171,121
9172,120
9173,119
9174,119
9175,120
9176,120
9177,120
9178,120
9179,119
9180,121
9181,119
9182,120
9183,119
9184,121
9185,122
9186,119
9187,120
9188,120
9189,119
9190,120
9191,119
9192,122
9193,120
9194,119
9195,121
9196,121
9197,120
9198,120
9199,120
9200,121
9201,120
9202,120
9203,120
9204,120
9205,121
9206,120
9207,121
9208,121
9209,121
9210,120
9211,120
9212,120
9213,119
9214,120
9215,120
9216,121
9217,120
9218,120
9219,120
9220,121
9221,120
9222,120
9223,121
9224,120
9225,121
9226,121
9227,120
9228,121
9229,121
9230,120
9231,119
9232,120
9233,121
9234,120
9235,119
9236,121
9237,120
9238,120
9239,119
9240,120
9241,120
9242,119
9243,138
9244,120
9245,136
9246,173
9247,137
9248,139
9249,136
9250,135
9251,136
9252,125
9253,136
9254,124
9255,136
9256,125
9257,137
9258,128
9259,138
9260,126
9261,138
9262,124
9263,138
9264,123
9265,137
9266,123
9267,164
9268,123
9269,146
9270,136
9271,145
9272,125
9273,141
9274,127
9275,150
9276,134
9277,139
9278,128
9279,141
9280,128
9281,141
9282,125
9283,140
9284,136
9285,140
9286,131
9287,138
9288,142
9289,139
9290,137
9291,148
9292,132
9293,141
9294,137
9295,143
9296,147
9297,145
9298,137
9299,142
9300,138
9301,141
9302,141
9303,137
9304,141
9305,139
9306,142
9307,137
9308,133
9309,143
9310,130
9311,138
9312,127
9313,135
9314,125
9315,135
9316,127
9317,142
9318,131
9319,134
9320,125
9321,138
9322,126
9323,139
9324,122
9325,139
9326,126
9327,136
9328,127
9329,132
9330,127


==> timings_without_decom_8k.txt <==
iter,ms
0,63
1,21
2,24
3,306
4,115
5,116
6,33
7,43
8,35
9,42
10,33
11,48
12,31
13,40
14,32
15,33
16,37
17,43
18,36
19,31
20,37
21,33
22,32
23,27
24,33
25,30
26,33
27,28
28,30
29,31
30,29
31,31
32,31
33,33
34,32
35,32
36,33
37,32
38,32
39,29
40,32
41,44
42,29
43,34
44,34
45,89
46,29
47,30
48,34
49,31
50,31
51,35
52,29
53,29
54,30
55,27
56,29
57,26
58,33
59,29
60,30
61,26
62,33
63,26
64,30
65,26
66,33
67,24
68,29
69,27
70,30
71,24
72,30
73,31
74,31
75,25
76,33
77,31
78,32
79,39
80,29
81,33
82,28
83,38
84,31
85,36
86,29
87,31
88,31
89,31
90,32
91,26
92,32
93,27
94,30
95,30
96,30
97,30
98,32
99,28
100,29
101,27
102,31
103,31
104,30
105,30
106,30
107,36
108,30
109,27
110,32
111,28
112,30
113,28
114,36
115,39
116,32
117,36
118,30
119,27
120,30
121,31
122,35
123,23
124,31
125,24
126,31
127,24
128,31
129,26
130,32
131,33
132,33
133,44
134,32
135,56
136,31
137,36
138,31
139,29
140,32
141,30
142,32
143,26
144,33
145,30
146,32
147,33
148,32
149,40
150,34
151,29
152,32
153,27
154,33
155,28
156,33
157,24
158,34
159,24
160,33
161,25
162,34
163,30
164,34
165,31
166,34
167,39
168,34
169,27
170,31
171,29
172,35
173,27
174,36
175,27
176,34
177,25
178,34
179,36
180,34
181,29
182,36
183,37
184,35
185,30
186,32
187,26
188,32
189,28
190,32
191,28
192,34
193,27
194,33
195,26
196,33
197,29
198,33
199,29
200,32
201,37
202,36
203,26
204,33
205,34
206,33
207,34
208,33
209,30
210,37
211,25
212,34
213,26
214,32
215,28
216,34
217,26
218,34
219,25
220,36
221,24
222,33
223,30
224,36
225,30
226,35
227,23
228,35
229,25
230,35
231,26
232,34
233,30
234,33
235,25
236,35
237,24
238,36
239,32
240,34
241,22
242,40
243,21
244,34
245,25
246,36
247,32
248,34
249,23
250,34
251,30
252,34
253,24
254,35
255,24
256,33
257,27
258,35
259,35
260,37
261,28
262,32
263,26
264,34
265,28
266,33
267,28
268,33
269,28
270,35
271,27
272,35
273,30
274,34
275,25
276,33
277,23
278,34
279,24
280,33
281,22
282,40
283,25
284,33
285,27
286,34
287,30
288,37
289,24
290,35
291,23
292,35
293,23
294,35
295,24
296,34
297,24
298,34
299,26
300,36
301,24
302,36
303,25
304,34
305,27
306,36
307,22
308,38
309,23
310,33
311,28
312,39
313,27
314,33
315,23
316,40
317,27
318,34
319,23
320,36
321,24
322,37
323,22
324,33
325,26
326,36
327,23
328,36
329,26
330,39
331,26
332,41
333,26
334,35
335,33
336,34
337,34
338,40
339,27
340,38
341,26
342,36
343,25
344,35
345,26
346,35
347,24
348,37
349,22
350,38
351,26
352,38
353,23
354,38
355,24
356,37
357,27
358,38
359,23
360,34
361,24
362,35
363,25
364,34
365,23
366,35
367,26
368,32
369,23
370,35
371,34
372,36
373,24
374,35
375,23
376,38
377,26
378,36
379,27
380,33
381,25
382,34
383,23
384,34
385,24
386,35
387,22
388,36
389,22
390,35
391,24
392,35
393,25
394,35
395,23
396,38
397,27
398,40
399,24
400,34
401,21
402,39
403,22
404,35
405,22
406,35
407,25
408,36
409,28
410,36
411,24
412,36
413,28
414,36
415,27
416,35
417,23
418,36
419,23
420,37
421,25
422,35
423,28
424,34
425,28
426,33
427,27
428,36
429,31
430,35
431,26
432,38
433,23
434,39
435,25
436,34
437,25
438,42
439,27
440,43
441,24
442,34
443,23
444,35
445,29
446,34
447,25
448,35
449,27
450,36
451,23
452,35
453,22
454,36
455,26
456,35
457,27
458,35
459,23
460,36
461,24
462,35
463,23
464,38
465,27
466,35
467,27
468,36
469,24
470,36
471,23
472,35
473,23
474,35
475,26
476,35
477,22
478,35
479,23
480,35
481,27
482,36
483,24
484,36
485,22
486,37
487,30
488,39
489,28
490,36
491,23
492,35
493,21
494,36
495,22
496,37
497,22
498,37
499,22
500,36
501,23
502,36
503,26
504,36
505,26
506,37
507,27
508,34
509,24
510,36
511,26
512,36
513,29
514,36
515,24
516,36
517,22
518,36
519,27
520,36
521,27
522,35
523,23
524,36
525,23
526,35
527,28
528,37
529,23
530,36
531,34
532,36
533,26
534,37
535,29
536,38
537,27
538,34
539,23
540,37
541,24
542,35
543,28
544,34
545,24
546,36
547,21
548,37
549,24
550,35
551,22
552,36
553,25
554,38
555,28
556,37
557,29
558,35
559,29
560,36
561,28
562,34
563,26
564,36
565,24
566,35
567,28
568,35
569,26
570,38
571,23
572,35
573,26
574,38
575,25
576,38
577,22
578,34
579,28
580,35
581,23
582,37
583,27
584,37
585,29
586,35
587,31
588,36
589,24
590,35
591,25
592,38
593,30
594,38
595,23
596,38
597,25
598,35
599,24
600,35
601,23
602,35
603,25
604,36
605,21
606,36
607,26
608,36
609,29
610,36
611,30
612,36
613,30
614,36
615,24
616,35
617,30
618,35
619,31
620,38
621,23
622,38
623,24
624,38
625,27
626,36
627,25
628,35
629,22
630,37
631,23
632,35
633,23
634,36
635,29
636,37
637,26
638,38
639,24
640,35
641,25
642,37
643,21
644,37
645,26
646,37
647,22
648,36
649,22
650,37
651,24
652,40
653,26
654,36
655,23
656,36
657,22
658,36
659,22
660,37
661,23
662,37
663,23
664,38
665,26
666,37
667,22
668,35
669,22
670,36
671,21
672,36
673,24
674,37
675,25
676,35
677,25
678,37
679,21
680,35
681,26
682,36
683,23
684,36
685,21
686,37
687,22
688,36
689,24
690,36
691,22
692,38
693,27
694,38
695,25
696,34
697,25
698,37
699,21
700,36
701,23
702,35
703,22
704,37
705,22
706,36
707,22
708,37
709,25
710,34
711,21
712,35
713,23
714,36
715,24
716,35
717,23
718,36
719,24
720,36
721,23
722,37
723,22
724,35
725,24
726,36
727,24
728,34
729,23
730,38
731,24
732,36
733,23
734,41
735,25
736,36
737,21
738,36
739,25
740,36
741,27
742,37
743,23
744,35
745,23
746,36
747,22
748,35
749,26
750,35
751,27
752,34
753,26
754,38
755,23
756,36
757,22
758,37
759,25
760,35
761,23
762,34
763,22
764,37
765,21
766,38
767,23
768,34
769,23
770,38
771,22
772,35
773,27
774,35
775,24
776,38
777,21
778,37
779,21
780,33
781,24
782,37
783,21
784,36
785,22
786,36
787,21
788,34
789,21
790,33
791,21
792,35
793,20
794,35
795,23
796,33
797,24
798,35
799,21
800,34
801,23
802,41
803,21
804,34
805,20
806,33
807,27
808,34
809,22
810,34
811,26
812,35
813,24
814,34
815,21
816,32
817,24
818,32
819,21
820,34
821,22
822,34
823,20
824,34
825,21
826,34
827,23
828,33
829,20
830,35
831,21
832,33
833,23
834,34
835,21
836,34
837,20
838,32
839,24
840,33
841,22
842,33
843,22
844,32
845,22
846,33
847,23
848,32
849,21
850,32
851,21
852,36
853,21
854,33
855,21
856,32
857,21
858,33
859,20
860,35
861,20
862,34
863,21
864,34
865,23
866,32
867,23
868,32
869,24
870,32
871,24
872,33
873,23
874,33
875,21
876,34
877,21
878,35
879,21
880,34
881,21
882,33
883,21
884,36
885,20
886,37
887,26
888,34
889,20
890,34
891,24
892,35
893,20
894,32
895,24
896,34
897,26
898,34
899,20
900,32
901,24
902,33
903,23
904,34
905,20
906,33
907,26
908,31
909,27
910,34
911,24
912,33
913,20
914,32
915,21
916,32
917,26
918,33
919,20
920,33
921,22
922,34
923,21
924,34
925,20
926,33
927,23
928,34
929,21
930,34
931,24
932,34
933,22
934,34
935,21
936,36
937,24
938,34
939,21
940,33
941,21
942,33
943,25
944,34
945,21
946,34
947,21
948,34
949,21
950,35
951,24
952,34
953,21
954,33
955,21
956,34
957,21
958,34
959,21
960,34
961,22
962,35
963,25
964,36
965,21
966,35
967,21
968,35
969,25
970,35
971,24
972,35
973,25
974,36
975,22
976,34
977,22
978,34
979,21
980,34
981,20
982,35
983,21
984,36
985,23
986,34
987,21
988,36
989,22
990,36
991,21
992,36
993,21
994,35
995,22
996,34
997,21
998,34
999,22
1000,35
1001,20
1002,36
1003,21
1004,36
1005,23
1006,35
1007,21
1008,36
1009,22
1010,36
1011,21
1012,36
1013,22
1014,35
1015,21
1016,36
1017,21
1018,35
1019,20
1020,35
1021,21
1022,36
1023,23
1024,34
1025,23
1026,34
1027,20
1028,34
1029,21
1030,35
1031,20
1032,37
1033,21
1034,36
1035,21
1036,34
1037,24
1038,35
1039,21
1040,34
1041,21
1042,35
1043,21
1044,35
1045,23
1046,35
1047,20
1048,35
1049,22
1050,36
1051,20
1052,35
1053,20
1054,34
1055,22
1056,35
1057,20
1058,35
1059,20
1060,35
1061,26
1062,36
1063,21
1064,36
1065,23
1066,36
1067,21
1068,36
1069,21
1070,36
1071,23
1072,35
1073,20
1074,35
1075,26
1076,35
1077,24
1078,37
1079,20
1080,37
1081,20
1082,36
1083,25
1084,34
1085,25
1086,35
1087,20
1088,35
1089,21
1090,35
1091,21
1092,36
1093,21
1094,35
1095,20
1096,35
1097,22
1098,36
1099,24
1100,36
1101,20
1102,35
1103,23
1104,37
1105,21
1106,36
1107,22
1108,37
1109,26
1110,35
1111,21
1112,35
1113,24
1114,36
1115,23
1116,35
1117,25
1118,39
1119,23
1120,34
1121,22
1122,35
1123,20
1124,36
1125,23
1126,35
1127,22
1128,35
1129,21
1130,36
1131,21
1132,35
1133,22
1134,35
1135,20
1136,36
1137,24
1138,35
1139,25
1140,39
1141,25
1142,40
1143,20
1144,34
1145,21
1146,36
1147,21
1148,36
1149,21
1150,36
1151,24
1152,35
1153,24
1154,37
1155,21
1156,39
1157,20
1158,36
1159,20
1160,35
1161,25
1162,35
1163,21
1164,36
1165,22
1166,35
1167,25
1168,36
1169,27
1170,36
1171,23
1172,38
1173,20
1174,36
1175,24
1176,36
1177,22
1178,37
1179,24
1180,36
1181,20
1182,39
1183,20
1184,36
1185,20
1186,35
1187,22
1188,36
1189,21
1190,37
1191,23
1192,36
1193,21
1194,35
1195,25
1196,35
1197,22
1198,35
1199,23
1200,36
1201,25
1202,37
1203,23
1204,37
1205,23
1206,36
1207,23
1208,41
1209,20
1210,37
1211,22
1212,37
1213,23
1214,38
1215,22
1216,34
1217,21
1218,37
1219,23
1220,35
1221,21
1222,37
1223,22
1224,35
1225,21
1226,37
1227,20
1228,36
1229,22
1230,35
1231,22
1232,36
1233,23
1234,36
1235,21
1236,40
1237,21
1238,35
1239,24
1240,36
1241,22
1242,36
1243,22
1244,36
1245,26
1246,35
1247,21
1248,36
1249,22
1250,36
1251,26
1252,36
1253,27
1254,38
1255,22
1256,35
1257,26
1258,37
1259,22
1260,38
1261,20
1262,37
1263,25
1264,39
1265,20
1266,35
1267,24
1268,37
1269,22
1270,35
1271,26
1272,36
1273,20
1274,38
1275,23
1276,36
1277,22
1278,36
1279,23
1280,36
1281,26
1282,38
1283,21
1284,37
1285,24
1286,37
1287,23
1288,37
1289,20
1290,36
1291,21
1292,36
1293,20
1294,36
1295,22
1296,40
1297,23
1298,35
1299,28
1300,35
1301,21
1302,36
1303,22
1304,37
1305,26
1306,36
1307,22
1308,37
1309,24
1310,36
1311,23
1312,36
1313,21
1314,37
1315,21
1316,36
1317,20
1318,37
1319,24
1320,37
1321,21
1322,36
1323,27
1324,38
1325,21
1326,37
1327,22
1328,38
1329,20
1330,39
1331,24
1332,36
1333,23
1334,37
1335,22
1336,35
1337,23
1338,36
1339,23
1340,38
1341,24
1342,36
1343,26
1344,38
1345,21
1346,38
1347,23
1348,35
1349,22
1350,39
1351,26
1352,36
1353,22
1354,35
1355,23
1356,36
1357,25
1358,35
1359,22
1360,35
1361,22
1362,36
1363,25
1364,38
1365,28
1366,37
1367,21
1368,40
1369,21
1370,35
1371,21
1372,36
1373,21
1374,38
1375,22
1376,37
1377,21
1378,36
1379,22
1380,35
1381,24
1382,35
1383,21
1384,35
1385,22
1386,35
1387,20
1388,37
1389,21
1390,37
1391,22
1392,36
1393,22
1394,36
1395,23
1396,36
1397,25
1398,37
1399,24
1400,35
1401,22
1402,35
1403,21
1404,36
1405,26
1406,35
1407,25
1408,36
1409,27
1410,37
1411,25
1412,36
1413,22
1414,36
1415,24
1416,36
1417,23
1418,35
1419,21
1420,36
1421,27
1422,36
1423,24
1424,34
1425,22
1426,36
1427,23
1428,36
1429,25
1430,36
1431,28
1432,37
1433,22
1434,34
1435,25
1436,35
1437,24
1438,36
1439,22
1440,36
1441,21
1442,35
1443,28
1444,38
1445,23
1446,39
1447,21
1448,35
1449,22
1450,37
1451,25
1452,34
1453,22
1454,34
1455,22
1456,34
1457,22
1458,37
1459,22
1460,35
1461,22
1462,34
1463,22
1464,34
1465,22
1466,34
1467,22
1468,34
1469,25
1470,35
1471,22
1472,35
1473,26
1474,36
1475,26
1476,36
1477,25
1478,37
1479,25
1480,36
1481,22
1482,36
1483,21
1484,35
1485,21
1486,37
1487,23
1488,35
1489,21
1490,39
1491,23
1492,40
1493,22
1494,34
1495,22
1496,36
1497,21
1498,35
1499,28
1500,37
1501,21
1502,35
1503,24
1504,34
1505,21
1506,37
1507,24
1508,38
1509,22
1510,36
1511,24
1512,34
1513,23
1514,34
1515,24
1516,36
1517,24
1518,35
1519,24
1520,34
1521,22
1522,34
1523,23
1524,35
1525,23
1526,37
1527,25
1528,34
1529,25
1530,35
1531,21
1532,34
1533,24
1534,35
1535,25
1536,34
1537,30
1538,34
1539,22
1540,34
1541,27
1542,34
1543,30
1544,33
1545,24
1546,35
1547,25
1548,34
1549,27
1550,34
1551,24
1552,34
1553,23
1554,34
1555,25
1556,34
1557,24
1558,34
1559,25
1560,34
1561,26
1562,32
1563,25
1564,34
1565,23
1566,33
1567,23
1568,32
1569,33
1570,35
1571,26
1572,35
1573,26
1574,33
1575,23
1576,32
1577,22
1578,32
1579,23
1580,33
1581,26
1582,32
1583,23
1584,32
1585,26
1586,33
1587,22
1588,35
1589,24
1590,35
1591,22
1592,34
1593,21
1594,32
1595,23
1596,34
1597,22
1598,31
1599,28
1600,35
1601,37
1602,35
1603,22
1604,32
1605,24
1606,32
1607,23
1608,32
1609,23
1610,34
1611,24
1612,33
1613,23
1614,32
1615,25
1616,32
1617,33
1618,32
1619,23
1620,32
1621,24
1622,31
1623,23
1624,34
1625,24
1626,31
1627,28
1628,31
1629,22
1630,30
1631,26
1632,32
1633,24
1634,31
1635,25
1636,34
1637,24
1638,31
1639,25
1640,34
1641,24
1642,30
1643,23
1644,33
1645,26
1646,32
1647,24
1648,32
1649,25
1650,31
1651,23
1652,30
1653,25
1654,31
1655,22
1656,31
1657,22
1658,29
1659,25
1660,31
1661,25
1662,30
1663,23
1664,34
1665,22
1666,33
1667,23
1668,32
1669,23
1670,30
1671,27
1672,30
1673,22
1674,31
1675,23
1676,32
1677,22
1678,31
1679,26
1680,29
1681,29
1682,31
1683,25
1684,30
1685,30
1686,30
1687,24
1688,31
1689,24
1690,32
1691,24
1692,30
1693,27
1694,30
1695,24
1696,30
1697,25
1698,31
1699,24
1700,32
1701,26
1702,30
1703,25
1704,30
1705,24
1706,31
1707,24
1708,32
1709,24
1710,32
1711,27
1712,31
1713,25
1714,30
1715,27
1716,30
1717,26
1718,30
1719,24
1720,31
1721,27
1722,30
1723,30
1724,31
1725,27
1726,31
1727,29
1728,30
1729,27
1730,31
1731,22
1732,31
1733,26
1734,31
1735,30
1736,32
1737,26
1738,30
1739,25
1740,30
1741,25
1742,34
1743,26
1744,32
1745,25
1746,32
1747,27
1748,30
1749,25
1750,31
1751,25
1752,32
1753,25
1754,32
1755,27
1756,32
1757,23
1758,33
1759,25
1760,36
1761,33
1762,34
1763,24
1764,37
1765,22
1766,34
1767,26
1768,35
1769,24
1770,32
1771,24
1772,34
1773,23
1774,33
1775,26
1776,34
1777,24
1778,34
1779,27
1780,34
1781,22
1782,33
1783,24
1784,36
1785,25
1786,36
1787,23
1788,35
1789,27
1790,32
1791,25
1792,33
1793,31
1794,33
1795,26
1796,33
1797,26
1798,34
1799,28
1800,33
1801,27
1802,31
1803,23
1804,31
1805,25
1806,31
1807,23
1808,31
1809,25
1810,33
1811,27
1812,30
1813,26
1814,31
1815,24
1816,30
1817,36
1818,28
1819,24
1820,30
1821,31
1822,29
1823,28
1824,29
1825,35
1826,30
1827,37
1828,40
1829,34
1830,30
1831,39
1832,29
1833,36
1834,31
1835,29
1836,30
1837,27
1838,30
1839,28
1840,32
1841,27
1842,31
1843,23
1844,31
1845,26
1846,30
1847,24
1848,31
1849,31
1850,31
1851,30
1852,31
1853,32
1854,32
1855,24
1856,37
1857,27
1858,33
1859,22
1860,31
1861,32
1862,33
1863,28
1864,31
1865,23
1866,30
1867,27
1868,31
1869,38
1870,32
1871,28
1872,31
1873,28
1874,29
1875,28
1876,31
1877,23
1878,32
1879,22
1880,30
1881,24
1882,31
1883,27
1884,31
1885,24
1886,32
1887,27
1888,31
1889,30
1890,32
1891,29
1892,32
1893,22
1894,31
1895,28
1896,30
1897,28
1898,32
1899,23
1900,31
1901,23
1902,32
1903,25
1904,32
1905,34
1906,31
1907,24
1908,32
1909,32
1910,31
1911,28
1912,33
1913,27
1914,31
1915,23
1916,31
1917,22
1918,32
1919,24
1920,31
1921,22
1922,32
1923,29
1924,31
1925,29
1926,32
1927,24
1928,31
1929,26
1930,32
1931,22
1932,32
1933,22
1934,34
1935,22
1936,31
1937,25
1938,31
1939,26
1940,31
1941,23
1942,31
1943,22
1944,31
1945,23
1946,33
1947,22
1948,31
1949,24
1950,34
1951,25
1952,33
1953,21
1954,33
1955,24
1956,32
1957,25
1958,36
1959,26
1960,31
1961,27
1962,31
1963,22
1964,31
1965,23
1966,32
1967,25
1968,31
1969,25
1970,32
1971,25
1972,32
1973,24
1974,32
1975,30
1976,32
1977,25
1978,34
1979,27
1980,33
1981,32
1982,32
1983,24
1984,41
1985,27
1986,32
1987,25
1988,36
1989,25
1990,33
1991,27
1992,31
1993,27
1994,33
1995,26
1996,33
1997,31
1998,31
1999,31
2000,32
2001,30
2002,31
2003,26
2004,31
2005,33
2006,30
2007,24
2008,31
2009,25
2010,29
2011,26
2012,31
2013,31
2014,29
2015,27
2016,32
2017,34
2018,33
2019,26
2020,35
2021,27
2022,32
2023,27
2024,33
2025,23
2026,32
2027,24
2028,31
2029,27
2030,33
2031,36
2032,32
2033,28
2034,33
2035,28
2036,31
2037,23
2038,32
2039,36
2040,35
2041,30
2042,32
2043,26
2044,32
2045,27
2046,35
2047,27
2048,34
2049,26
2050,33
2051,28
2052,34
2053,28
2054,32
2055,30
2056,32
2057,29
2058,34
2059,24
2060,33
2061,31
2062,32
2063,25
2064,30
2065,29
2066,30
2067,27
2068,30
2069,26
2070,29
2071,26
2072,30
2073,29
2074,28
2075,32
2076,28
2077,29
2078,27
2079,32
2080,27
2081,27
2082,28
2083,26
2084,27
2085,28
2086,26
2087,24
2088,27
2089,28
2090,26
2091,31
2092,26
2093,26
2094,30
2095,26
2096,24
2097,23
2098,23
2099,22
2100,24
2101,23
2102,23
2103,35
2104,22
2105,22
2106,24
2107,26
2108,23
2109,26
2110,23
2111,24
2112,22
2113,22
2114,23
2115,24
2116,22
2117,28
2118,24
2119,21
2120,23
2121,21
2122,23
2123,23
2124,23
2125,29
2126,26
2127,21
2128,25
2129,22
2130,23
2131,25
2132,24
2133,24
2134,26
2135,21
2136,25
2137,20
2138,24
2139,24
2140,22
2141,27
2142,23
2143,23
2144,24
2145,23
2146,22
2147,21
2148,23
2149,27
2150,23
2151,23
2152,22
2153,23
2154,23
2155,30
2156,25
2157,23
2158,23
2159,25
2160,24
2161,28
2162,23
2163,23
2164,28
2165,23
2166,23
2167,23
2168,28
2169,23
2170,28
2171,24
2172,25
2173,28
2174,26
2175,27
2176,23
2177,25
2178,23
2179,25
2180,24
2181,26
2182,28
2183,23
2184,25
2185,27
2186,22
2187,26
2188,23
2189,22
2190,25
2191,24
2192,23
2193,24
2194,23
2195,24
2196,26
2197,26
2198,22
2199,25
2200,22
2201,24
2202,22
2203,25
2204,22
2205,27
2206,26
2207,25
2208,22
2209,27
2210,22
2211,22
2212,28
2213,24
2214,22
2215,25
2216,25
2217,23
2218,21
2219,22
2220,22
2221,26
2222,22
2223,21
2224,24
2225,27
2226,22
2227,25
2228,22
2229,28
2230,22
2231,45
2232,24
2233,25
2234,22
2235,26
2236,23
2237,25
2238,22
2239,22
2240,22
2241,25
2242,22
2243,24
2244,23
2245,24
2246,23
2247,25
2248,22
2249,22
2250,22
2251,28
2252,26
2253,26
2254,22
2255,31
2256,23
2257,31
2258,24
2259,29
2260,24
2261,31
2262,23
2263,27
2264,23
2265,28
2266,23
2267,25
2268,23
2269,27
2270,23
2271,24
2272,24
2273,24
2274,23
2275,25
2276,24
2277,24
2278,24
2279,29
2280,23
2281,27
2282,23
2283,24
2284,23
2285,24
2286,23
2287,23
2288,24
2289,21
2290,25
2291,23
2292,23
2293,21
2294,26
2295,22
2296,23
2297,26
2298,24
2299,25
2300,24
2301,22
2302,23
2303,22
2304,22
2305,22
2306,23
2307,26
2308,23
2309,22
2310,23
2311,23
2312,24
2313,24
2314,23
2315,28
2316,24
2317,26
2318,24
2319,23
2320,25
2321,24
2322,22
2323,22
2324,23
2325,24
2326,25
2327,23
2328,26
2329,23
2330,23
2331,22
2332,23
2333,26
2334,24
2335,22
2336,23
2337,23
2338,23
2339,23
2340,23
2341,22
2342,23
2343,27
2344,24
2345,27
2346,23
2347,22
2348,23
2349,23
2350,23
2351,22
2352,24
2353,22
2354,23
2355,22
2356,24
2357,23
2358,24
2359,23
2360,24
2361,25
2362,25
2363,24
2364,24
2365,23
2366,25
2367,23
2368,25
2369,27
2370,24
2371,23
2372,24
2373,27
2374,27
2375,24
2376,25
2377,25
2378,24
2379,24
2380,24
2381,23
2382,24
2383,25
2384,25
2385,23
2386,24
2387,25
2388,24
2389,26
2390,26
2391,24
2392,24
2393,24
2394,24
2395,23
2396,24
2397,24
2398,24
2399,24
2400,26
2401,23
2402,25
2403,26
2404,24
2405,23
2406,24
2407,26
2408,23
2409,24
2410,24
2411,30
2412,25
2413,23
2414,27
2415,23
2416,24
2417,27
2418,25
2419,25
2420,24
2421,27
2422,25
2423,27
2424,26
2425,25
2426,24
2427,27
2428,24
2429,26
2430,28
2431,24
2432,24
2433,27
2434,24
2435,23
2436,27
2437,22
2438,27
2439,24
2440,27
2441,24
2442,26
2443,24
2444,26
2445,24
2446,25
2447,27
2448,25
2449,27
2450,25
2451,27
2452,25
2453,25
2454,24
2455,25
2456,26
2457,27
2458,27
2459,21
2460,25
2461,22
2462,24
2463,22
2464,25
2465,22
2466,26
2467,22
2468,28
2469,25
2470,25
2471,24
2472,25
2473,28
2474,25
2475,25
2476,25
2477,24
2478,25
2479,24
2480,25
2481,24
2482,24
2483,23
2484,25
2485,27
2486,25
2487,25
2488,24
2489,23
2490,25
2491,23
2492,24
2493,23
2494,25
2495,26
2496,24
2497,26
2498,24
2499,22
2500,24
2501,23
2502,25
2503,26
2504,24
2505,28
2506,25
2507,25
2508,25
2509,23
2510,24
2511,25
2512,28
2513,26
2514,25
2515,25
2516,25
2517,23
2518,24
2519,23
2520,24
2521,24
2522,24
2523,25
2524,25
2525,23
2526,25
2527,25
2528,24
2529,23
2530,25
2531,24
2532,25
2533,23
2534,25
2535,25
2536,24
2537,25
2538,25
2539,24
2540,27
2541,25
2542,24
2543,23
2544,27
2545,25
2546,25
2547,23
2548,24
2549,27
2550,24
2551,23
2552,25
2553,22
2554,25
2555,24
2556,26
2557,23
2558,25
2559,26
2560,26
2561,28
2562,25
2563,26
2564,26
2565,22
2566,24
2567,26
2568,25
2569,23
2570,25
2571,22
2572,25
2573,23
2574,26
2575,22
2576,24
2577,23
2578,27
2579,23
2580,24
2581,23
2582,25
2583,23
2584,25
2585,26
2586,26
2587,23
2588,25
2589,23
2590,25
2591,22
2592,28
2593,24
2594,25
2595,22
2596,24
2597,26
2598,24
2599,33
2600,25
2601,26
2602,24
2603,24
2604,28
2605,22
2606,28
2607,23
2608,25
2609,23
2610,26
2611,23
2612,25
2613,27
2614,25
2615,23
2616,25
2617,22
2618,25
2619,26
2620,25
2621,22
2622,25
2623,24
2624,26
2625,22
2626,27
2627,21
2628,26
2629,24
2630,27
2631,22
2632,25
2633,22
2634,26
2635,23
2636,25
2637,23
2638,24
2639,26
2640,27
2641,26
2642,24
2643,22
2644,27
2645,23
2646,27
2647,22
2648,27
2649,22
2650,27
2651,24
2652,25
2653,26
2654,28
2655,23
2656,25
2657,22
2658,25
2659,22
2660,24
2661,26
2662,25
2663,23
2664,27
2665,22
2666,26
2667,22
2668,25
2669,22
2670,25
2671,22
2672,24
2673,25
2674,28
2675,22
2676,26
2677,25
2678,25
2679,26
2680,27
2681,25
2682,25
2683,22
2684,25
2685,24
2686,24
2687,23
2688,24
2689,23
2690,24
2691,22
2692,24
2693,24
2694,26
2695,24
2696,26
2697,24
2698,25
2699,23
2700,24
2701,23
2702,25
2703,22
2704,26
2705,24
2706,24
2707,27
2708,25
2709,22
2710,24
2711,28
2712,25
2713,24
2714,27
2715,23
2716,26
2717,25
2718,26
2719,23
2720,24
2721,22
2722,25
2723,24
2724,25
2725,23
2726,25
2727,22
2728,24
2729,23
2730,25
2731,24
2732,24
2733,22
2734,25
2735,26
2736,24
2737,22
2738,25
2739,28
2740,25
2741,26
2742,28
2743,23
2744,28
2745,23
2746,25
2747,23
2748,25
2749,21
2750,25
2751,22
2752,25
2753,24
2754,26
2755,26
2756,25
2757,26
2758,26
2759,26
2760,25
2761,23
2762,25
2763,25
2764,24
2765,29
2766,24
2767,26
2768,26
2769,22
2770,24
2771,23
2772,25
2773,22
2774,25
2775,23
2776,26
2777,24
2778,24
2779,25
2780,25
2781,23
2782,25
2783,26
2784,25
2785,28
2786,25
2787,22
2788,25
2789,28
2790,25
2791,22
2792,24
2793,22
2794,25
2795,24
2796,25
2797,27
2798,25
2799,23
2800,25
2801,24
2802,26
2803,26
2804,24
2805,23
2806,25
2807,23
2808,26
2809,27
2810,25
2811,26
2812,25
2813,24
2814,25
2815,24
2816,24
2817,23
2818,25
2819,23
2820,24
2821,24
2822,26
2823,25
2824,24
2825,22
2826,27
2827,25
2828,24
2829,26
2830,25
2831,23
2832,23
2833,24
2834,25
2835,26
2836,24
2837,25
2838,25
2839,24
2840,24
2841,27
2842,24
2843,24
2844,24
2845,23
2846,24
2847,24
2848,25
2849,26
2850,24
2851,27
2852,24
2853,24
2854,24
2855,24
2856,25
2857,22
2858,25
2859,25
2860,24
2861,24
2862,24
2863,26
2864,24
2865,26
2866,25
2867,22
2868,23
2869,23
2870,26
2871,22
2872,24
2873,27
2874,25
2875,24
2876,24
2877,27
2878,24
2879,28
2880,24
2881,22
2882,25
2883,23
2884,25
2885,24
2886,24
2887,24
2888,25
2889,24
2890,25
2891,27
2892,25
2893,23
2894,24
2895,23
2896,24
2897,22
2898,25
2899,25
2900,24
2901,26
2902,25
2903,23
2904,24
2905,25
2906,25
2907,23
2908,25
2909,22
2910,27
2911,25
2912,24
2913,26
2914,24
2915,22
2916,25
2917,23
2918,27
2919,23
2920,24
2921,23
2922,25
2923,25
2924,25
2925,23
2926,25
2927,23
2928,24
2929,26
2930,26
2931,25
2932,23
2933,25
2934,26
2935,26
2936,26
2937,25
2938,26
2939,25
2940,25
2941,23
2942,24
2943,24
2944,24
2945,23
2946,26
2947,23
2948,30
2949,23
2950,24
2951,25
2952,25
2953,25
2954,26
2955,24
2956,25
2957,23
2958,25
2959,23
2960,23
2961,24
2962,26
2963,23
2964,23
2965,35
2966,26
2967,23
2968,25
2969,26
2970,25
2971,28
2972,25
2973,26
2974,24
2975,27
2976,25
2977,25
2978,25
2979,23
2980,26
2981,22
2982,24
2983,25
2984,25
2985,22
2986,24
2987,23
2988,27
2989,25
2990,24
2991,24
2992,24
2993,28
2994,25
2995,22
2996,23
2997,24
2998,24
2999,24
3000,24
3001,27
3002,25
3003,24
3004,25
3005,24
3006,24
3007,23
3008,25
3009,23
3010,24
3011,26
3012,25
3013,22
3014,24
3015,24
3016,26
3017,23
3018,34
3019,33
3020,33
3021,32
3022,36
3023,33
3024,35
3025,23
3026,24
3027,25
3028,25
3029,25
3030,24
3031,23
3032,25
3033,24
3034,24
3035,26
3036,26
3037,23
3038,24
3039,26
3040,24
3041,25
3042,25
3043,22
3044,24
3045,25
3046,23
3047,24
3048,23
3049,23
3050,24
3051,22
3052,23
3053,24
3054,24
3055,27
3056,24
3057,27
3058,24
3059,23
3060,26
3061,26
3062,24
3063,26
3064,24
3065,25
3066,23
3067,24
3068,24
3069,25
3070,26
3071,27
3072,26
3073,30
3074,24
3075,22
3076,23
3077,23
3078,23
3079,24
3080,26
3081,22
3082,23
3083,22
3084,25
3085,26
3086,24
3087,23
3088,24
3089,25
3090,24
3091,24
3092,24
3093,33
3094,24
3095,23
3096,24
3097,23
3098,24
3099,23
3100,24
3101,22
3102,23
3103,24
3104,24
3105,23
3106,23
3107,22
3108,23
3109,25
3110,25
3111,23
3112,24
3113,23
3114,24
3115,27
3116,24
3117,26
3118,23
3119,25
3120,23
3121,26
3122,24
3123,24
3124,24
3125,23
3126,24
3127,23
3128,28
3129,24
3130,25
3131,24
3132,23
3133,22
3134,25
3135,23
3136,23
3137,23
3138,26
3139,22
3140,24
3141,24
3142,25
3143,25
3144,24
3145,23
3146,25
3147,23
3148,24
3149,25
3150,24
3151,24
3152,25
3153,25
3154,24
3155,24
3156,25
3157,25
3158,24
3159,27
3160,24
3161,23
3162,25
3163,24
3164,24
3165,23
3166,24
3167,23
3168,24
3169,26
3170,23
3171,22
3172,26
3173,23
3174,25
3175,29
3176,25
3177,26
3178,24
3179,25
3180,25
3181,23
3182,24
3183,23
3184,25
3185,24
3186,23
3187,23
3188,25
3189,25
3190,24
3191,22
3192,24
3193,25
3194,24
3195,22
3196,24
3197,22
3198,24
3199,24
3200,26
3201,24
3202,23
3203,23
3204,25
3205,24
3206,24
3207,23
3208,23
3209,22
3210,24
3211,27
3212,25
3213,23
3214,24
3215,23
3216,23
3217,23
3218,24
3219,25
3220,24
3221,27
3222,23
3223,22
3224,23
3225,25
3226,25
3227,23
3228,23
3229,22
3230,23
3231,25
3232,23
3233,23
3234,26
3235,24
3236,24
3237,28
3238,26
3239,26
3240,25
3241,25
3242,24
3243,26
3244,24
3245,23
3246,23
3247,25
3248,24
3249,23
3250,24
3251,23
3252,24
3253,24
3254,24
3255,24
3256,24
3257,23
3258,25
3259,25
3260,23
3261,24
3262,24
3263,21
3264,24
3265,27
3266,24
3267,28
3268,23
3269,22
3270,24
3271,23
3272,23
3273,22
3274,24
3275,23
3276,26
3277,23
3278,24
3279,22
3280,23
3281,25
3282,23
3283,22
3284,24
3285,23
3286,23
3287,24
3288,24
3289,23
3290,23
3291,23
3292,24
3293,24
3294,28
3295,25
3296,25
3297,23
3298,23
3299,23
3300,23
3301,22
3302,24
3303,23
3304,24
3305,23
3306,25
3307,25
3308,27
3309,24
3310,23
3311,24
3312,26
3313,25
3314,25
3315,23
3316,24
3317,28
3318,23
3319,26
3320,24
3321,27
3322,24
3323,26
3324,23
3325,28
3326,23
3327,23
3328,23
3329,24
3330,26
3331,23
3332,24
3333,26
3334,23
3335,23
3336,27
3337,24
3338,24
3339,23
3340,24
3341,24
3342,23
3343,23
3344,24
3345,22
3346,25
3347,27
3348,26
3349,22
3350,23
3351,25
3352,23
3353,22
3354,23
3355,24
3356,24
3357,23
3358,24
3359,23
3360,25
3361,23
3362,23
3363,23
3364,24
3365,27
3366,23
3367,23
3368,23
3369,24
3370,23
3371,27
3372,25
3373,24
3374,23
3375,24
3376,23
3377,24
3378,23
3379,23
3380,25
3381,22
3382,24
3383,24
3384,24
3385,24
3386,24
3387,26
3388,25
3389,23
3390,24
3391,22
3392,24
3393,24
3394,23
3395,28
3396,23
3397,22
3398,23
3399,22
3400,24
3401,24
3402,23
3403,22
3404,24
3405,22
3406,24
3407,24
3408,26
3409,26
3410,24
3411,23
3412,24
3413,23
3414,23
3415,23
3416,24
3417,26
3418,23
3419,22
3420,23
3421,24
3422,24
3423,22
3424,23
3425,22
3426,24
3427,23
3428,24
3429,23
3430,24
3431,23
3432,23
3433,24
3434,24
3435,22
3436,24
3437,24
3438,27
3439,23
3440,24
3441,24
3442,25
3443,27
3444,23
3445,24
3446,24
3447,27
3448,24
3449,25
3450,24
3451,21
3452,23
3453,22
3454,23
3455,24
3456,23
3457,23
3458,23
3459,25
3460,23
3461,23
3462,26
3463,23
3464,23
3465,22
3466,24
3467,24
3468,24
3469,23
3470,23
3471,24
3472,25
3473,25
3474,24
3475,24
3476,23
3477,23
3478,24
3479,22
3480,24
3481,24
3482,24
3483,22
3484,24
3485,23
3486,24
3487,23
3488,23
3489,25
3490,26
3491,23
3492,23
3493,23
3494,24
3495,23
3496,23
3497,23
3498,23
3499,27
3500,23
3501,26
3502,23
3503,22
3504,23
3505,23
3506,24
3507,28
3508,23
3509,22
3510,23
3511,26
3512,23
3513,22
3514,23
3515,25
3516,23
3517,21
3518,26
3519,24
3520,23
3521,26
3522,24
3523,22
3524,23
3525,22
3526,23
3527,23
3528,23
3529,22
3530,23
3531,24
3532,24
3533,23
3534,23
3535,24
3536,24
3537,24
3538,23
3539,22
3540,23
3541,23
3542,24
3543,27
3544,23
3545,25
3546,23
3547,24
3548,24
3549,25
3550,24
3551,23
3552,25
3553,24
3554,23
3555,23
3556,24
3557,21
3558,24
3559,25
3560,23
3561,24
3562,23
3563,30
3564,23
3565,24
3566,23
3567,25
3568,23
3569,24
3570,27
3571,26
3572,23
3573,23
3574,24
3575,24
3576,26
3577,25
3578,24
3579,29
3580,24
3581,24
3582,24
3583,28
3584,23
3585,24
3586,24
3587,27
3588,24
3589,24
3590,23
3591,24
3592,24
3593,25
3594,25
3595,21
3596,23
3597,27
3598,23
3599,27
3600,23
3601,27
3602,23
3603,26
3604,24
3605,22
3606,24
3607,22
3608,23
3609,22
3610,24
3611,23
3612,23
3613,22
3614,23
3615,26
3616,23
3617,27
3618,23
3619,26
3620,23
3621,28
3622,24
3623,26
3624,24
3625,21
3626,23
3627,22
3628,23
3629,22
3630,24
3631,23
3632,23
3633,26
3634,24
3635,23
3636,23
3637,23
3638,23
3639,22
3640,24
3641,24
3642,24
3643,25
3644,23
3645,27
3646,23
3647,22
3648,23
3649,24
3650,23
3651,22
3652,23
3653,22
3654,23
3655,23
3656,26
3657,24
3658,23
3659,23
3660,24
3661,23
3662,23
3663,24
3664,23
3665,22
3666,24
3667,24
3668,23
3669,23
3670,23
3671,22
3672,24
3673,22
3674,24
3675,23
3676,24
3677,26
3678,23
3679,24
3680,23
3681,24
3682,24
3683,21
3684,24
3685,22
3686,24
3687,27
3688,24
3689,28
3690,23
3691,22
3692,24
3693,24
3694,23
3695,24
3696,26
3697,26
3698,25
3699,23
3700,25
3701,28
3702,25
3703,23
3704,25
3705,24
3706,24
3707,28
3708,23
3709,27
3710,24
3711,26
3712,23
3713,25
3714,25
3715,25
3716,26
3717,23
3718,23
3719,27
3720,24
3721,23
3722,26
3723,27
3724,28
3725,25
3726,24
3727,24
3728,24
3729,26
3730,23
3731,23
3732,24
3733,24
3734,23
3735,24
3736,23
3737,22
3738,24
3739,23
3740,24
3741,25
3742,22
3743,25
3744,24
3745,24
3746,23
3747,23
3748,24
3749,26
3750,25
3751,22
3752,25
3753,27
3754,24
3755,26
3756,24
3757,27
3758,24
3759,23
3760,25
3761,24
3762,25
3763,27
3764,24
3765,23
3766,24
3767,23
3768,25
3769,25
3770,24
3771,23
3772,24
3773,22
3774,24
3775,21
3776,25
3777,29
3778,25
3779,29
3780,25
3781,29
3782,25
3783,24
3784,25
3785,25
3786,24
3787,22
3788,24
3789,27
3790,24
3791,22
3792,26
3793,23
3794,26
3795,26
3796,23
3797,24
3798,25
3799,24
3800,26
3801,26
3802,28
3803,23
3804,23
3805,23
3806,25
3807,25
3808,25
3809,28
3810,25
3811,26
3812,27
3813,23
3814,25
3815,22
3816,25
3817,22
3818,25
3819,22
3820,25
3821,25
3822,24
3823,22
3824,25
3825,26
3826,23
3827,22
3828,24
3829,25
3830,24
3831,24
3832,25
3833,22
3834,25
3835,22
3836,24
3837,27
3838,24
3839,21
3840,23
3841,27
3842,25
3843,24
3844,27
3845,22
3846,24
3847,25
3848,25
3849,22
3850,25
3851,27
3852,26
3853,23
3854,26
3855,23
3856,26
3857,27
3858,25
3859,24
3860,27
3861,22
3862,24
3863,24
3864,24
3865,28
3866,24
3867,23
3868,24
3869,23
3870,25
3871,22
3872,24
3873,26
3874,25
3875,22
3876,25
3877,23
3878,24
3879,26
3880,26
3881,23
3882,24
3883,23
3884,23
3885,22
3886,24
3887,25
3888,23
3889,21
3890,25
3891,26
3892,23
3893,23
3894,24
3895,26
3896,26
3897,26
3898,24
3899,23
3900,24
3901,28
3902,26
3903,25
3904,25
3905,22
3906,25
3907,29
3908,25
3909,23
3910,24
3911,27
3912,24
3913,22
3914,24
3915,23
3916,23
3917,23
3918,24
3919,26
3920,23
3921,26
3922,24
3923,24
3924,26
3925,23
3926,24
3927,22
3928,24
3929,27
3930,25
3931,27
3932,25
3933,23
3934,25
3935,27
3936,24
3937,23
3938,25
3939,24
3940,26
3941,22
3942,25
3943,23
3944,26
3945,23
3946,25
3947,26
3948,24
3949,26
3950,26
3951,22
3952,24
3953,23
3954,27
3955,22
3956,25
3957,22
3958,25
3959,23
3960,25
3961,23
3962,25
3963,23
3964,24
3965,23
3966,25
3967,23
3968,26
3969,23
3970,25
3971,26
3972,24
3973,23
3974,25
3975,23
3976,25
3977,29
3978,24
3979,24
3980,25
3981,24
3982,25
3983,25
3984,27
3985,23
3986,24
3987,26
3988,24
3989,23
3990,28
3991,23
3992,26
3993,22
3994,26
3995,25
3996,26
3997,24
3998,24
3999,25
4000,25
4001,24
4002,26
4003,25
4004,25
4005,22
4006,25
4007,23
4008,25
4009,26
4010,26
4011,23
4012,26
4013,28
4014,29
4015,22
4016,25
4017,24
4018,25
4019,21
4020,24
4021,22
4022,26
4023,24
4024,24
4025,22
4026,26
4027,22
4028,24
4029,22
4030,24
4031,26
4032,25
4033,22
4034,25
4035,24
4036,25
4037,23
4038,25
4039,25
4040,23
4041,22
4042,26
4043,23
4044,25
4045,25
4046,24
4047,24
4048,26
4049,25
4050,26
4051,23
4052,26
4053,24
4054,23
4055,23
4056,25
4057,26
4058,24
4059,28
4060,25
4061,27
4062,25
4063,29
4064,25
4065,29
4066,26
4067,23
4068,24
4069,23
4070,25
4071,25
4072,25
4073,25
4074,24
4075,34
4076,25
4077,27
4078,25
4079,27
4080,25
4081,23
4082,25
4083,30
4084,25
4085,27
4086,25
4087,22
4088,26
4089,25
4090,26
4091,23
4092,26
4093,24
4094,26
4095,25
4096,26
4097,25
4098,26
4099,25
4100,25
4101,24
4102,26
4103,28
4104,35
4105,26
4106,26
4107,24
4108,26
4109,25
4110,26
4111,22
4112,26
4113,27
4114,26
4115,24
4116,26
4117,28
4118,27
4119,27
4120,27
4121,29
4122,30
4123,32
4124,29
4125,30
4126,30
4127,28
4128,28
4129,32
4130,29
4131,29
4132,31
4133,26
4134,34
4135,27
4136,31
4137,29
4138,28
4139,30
4140,31
4141,30
4142,28
4143,30
4144,29
4145,34
4146,29
4147,32
4148,29
4149,32
4150,29
4151,34
4152,29
4153,27
4154,28
4155,27
4156,30
4157,28
4158,30
4159,29
4160,29
4161,25
4162,29
4163,24
4164,30
4165,26
4166,29
4167,28
4168,29
4169,26
4170,30
4171,26
4172,28
4173,27
4174,28
4175,23
4176,28
4177,25
4178,32
4179,25
4180,29
4181,29
4182,28
4183,27
4184,29
4185,27
4186,30
4187,24
4188,32
4189,25
4190,30
4191,25
4192,29
4193,24
4194,30
4195,23
4196,30
4197,29
4198,29
4199,29
4200,30
4201,24
4202,29
4203,26
4204,29
4205,23
4206,28
4207,25
4208,29
4209,28
4210,28
4211,24
4212,29
4213,24
4214,30
4215,23
4216,27
4217,23
4218,29
4219,25
4220,29
4221,27
4222,28
4223,23
4224,29
4225,24
4226,28
4227,24
4228,29
4229,26
4230,28
4231,23
4232,27
4233,24
4234,27
4235,25
4236,27
4237,23
4238,28
4239,28
4240,29
4241,23
4242,26
4243,26
4244,28
4245,23
4246,29
4247,24
4248,28
4249,24
4250,29
4251,26
4252,27
4253,27
4254,27
4255,24
4256,28
4257,23
4258,26
4259,25
4260,26
4261,27
4262,26
4263,27
4264,27
4265,28
4266,27
4267,26
4268,27
4269,25
4270,26
4271,25
4272,26
4273,24
4274,27
4275,26
4276,26
4277,26
4278,26
4279,27
4280,26
4281,28
4282,26
4283,28
4284,26
4285,27
4286,26
4287,28
4288,25
4289,23
4290,25
4291,25
4292,25
4293,25
4294,25
4295,23
4296,26
4297,23
4298,27
4299,25
4300,26
4301,23
4302,25
4303,28
4304,25
4305,28
4306,25
4307,23
4308,23
4309,27
4310,23
4311,24
4312,25
4313,24
4314,23
4315,27
4316,24
4317,27
4318,25
4319,30
4320,25
4321,26
4322,25
4323,29
4324,25
4325,25
4326,24
4327,26
4328,24
4329,30
4330,23
4331,24
4332,25
4333,29
4334,23
4335,29
4336,24
4337,29
4338,23
4339,24
4340,25
4341,28
4342,24
4343,26
4344,24
4345,23
4346,23
4347,25
4348,28
4349,24
4350,29
4351,26
4352,25
4353,23
4354,25
4355,24
4356,27
4357,25
4358,24
4359,25
4360,26
4361,23
4362,25
4363,23
4364,23
4365,24
4366,23
4367,24
4368,25
4369,25
4370,28
4371,23
4372,25
4373,25
4374,23
4375,22
4376,25
4377,23
4378,24
4379,23
4380,24
4381,23
4382,24
4383,27
4384,28
4385,24
4386,28
4387,25
4388,23
4389,27
4390,25
4391,23
4392,24
4393,23
4394,24
4395,28
4396,22
4397,27
4398,23
4399,24
4400,24
4401,26
4402,24
4403,24
4404,24
4405,23
4406,25
4407,23
4408,24
4409,24
4410,24
4411,26
4412,23
4413,28
4414,23
4415,23
4416,23
4417,24
4418,22
4419,21
4420,24
4421,26
4422,24
4423,24
4424,26
4425,25
4426,24
4427,25
4428,24
4429,25
4430,22
4431,22
4432,22
4433,22
4434,23
4435,26
4436,23
4437,24
4438,24
4439,26
4440,23
4441,27
4442,24
4443,27
4444,25
4445,39
4446,24
4447,23
4448,25
4449,30
4450,24
4451,24
4452,24
4453,28
4454,23
4455,23
4456,24
4457,24
4458,23
4459,23
4460,23
4461,24
4462,23
4463,28
4464,23
4465,23
4466,23
4467,23
4468,24
4469,23
4470,24
4471,23
4472,24
4473,27
4474,24
4475,24
4476,25
4477,28
4478,25
4479,26
4480,26
4481,31
4482,26
4483,30
4484,26
4485,26
4486,27
4487,39
4488,28
4489,30
4490,28
4491,31
4492,29
4493,31
4494,29
4495,33
4496,30
4497,26
4498,30
4499,31
4500,33
4501,29
4502,32
4503,40
4504,32
4505,64
4506,33
4507,33
4508,34
4509,39
4510,34
4511,70
4512,34
4513,32
4514,33
4515,31
4516,33
4517,31
4518,33
4519,29
4520,36
4521,25
4522,35
4523,25
4524,35
4525,27
4526,38
4527,27
4528,36
4529,34
4530,36
4531,37
4532,35
4533,26
4534,35
4535,29
4536,35
4537,28
4538,31
4539,40
4540,32
4541,39
4542,31
4543,31
4544,31
4545,28
4546,31
4547,25
4548,31
4549,30
4550,30
4551,30
4552,31
4553,24
4554,32
4555,40
4556,32
4557,49
4558,31
4559,41
4560,30
4561,30
4562,30
4563,30
4564,29
4565,31
4566,29
4567,24
4568,29
4569,26
4570,29
4571,28
4572,29
4573,29
4574,30
4575,28
4576,29
4577,29
4578,27
4579,28
4580,27
4581,28
4582,26
4583,24
4584,27
4585,26
4586,28
4587,24
4588,26
4589,29
4590,25
4591,26
4592,24
4593,26
4594,26
4595,27
4596,26
4597,25
4598,26
4599,25
4600,26
4601,26
4602,24
4603,25
4604,25
4605,23
4606,25
4607,27
4608,25
4609,24
4610,24
4611,24
4612,25
4613,26
4614,25
4615,24
4616,24
4617,27
4618,25
4619,24
4620,25
4621,26
4622,25
4623,25
4624,26
4625,24
4626,27
4627,25
4628,26
4629,24
4630,27
4631,26
4632,25
4633,27
4634,25
4635,28
4636,26
4637,24
4638,27
4639,28
4640,27
4641,23
4642,26
4643,23
4644,25
4645,23
4646,25
4647,27
4648,28
4649,24
4650,26
4651,24
4652,25
4653,28
4654,26
4655,25
4656,25
4657,27
4658,25
4659,22
4660,28
4661,23
4662,24
4663,24
4664,24
4665,26
4666,25
4667,22
4668,24
4669,22
4670,25
4671,24
4672,25
4673,24
4674,23
4675,26
4676,24
4677,23
4678,24
4679,23
4680,23
4681,22
4682,25
4683,23
4684,27
4685,22
4686,24
4687,22
4688,23
4689,25
4690,26
4691,26
4692,27
4693,26
4694,24
4695,23
4696,24
4697,26
4698,24
4699,23
4700,23
4701,27
4702,23
4703,23
4704,23
4705,23
4706,23
4707,22
4708,23
4709,27
4710,23
4711,24
4712,23
4713,24
4714,23
4715,25
4716,23
4717,26
4718,23
4719,22
4720,23
4721,22
4722,23
4723,23
4724,23
4725,26
4726,24
4727,22
4728,23
4729,22
4730,24
4731,25
4732,23
4733,28
4734,22
4735,27
4736,23
4737,23
4738,23
4739,24
4740,23
4741,24
4742,22
4743,24
4744,23
4745,22
4746,23
4747,22
4748,24
4749,25
4750,23
4751,27
4752,23
4753,26
4754,23
4755,23
4756,24
4757,24
4758,23
4759,24
4760,25
4761,24
4762,23
4763,22
4764,23
4765,24
4766,23
4767,22
4768,24
4769,23
4770,26
4771,25
4772,24
4773,27
4774,24
4775,25
4776,24
4777,23
4778,24
4779,24
4780,26
4781,24
4782,23
4783,22
4784,23
4785,22
4786,24
4787,24
4788,25
4789,24
4790,23
4791,24
4792,24
4793,23
4794,25
4795,24
4796,23
4797,23
4798,23
4799,24
4800,27
4801,24
4802,27
4803,23
4804,23
4805,22
4806,26
4807,23
4808,23
4809,22
4810,23
4811,22
4812,23
4813,22
4814,25
4815,24
4816,24
4817,23
4818,23
4819,23
4820,23
4821,26
4822,25
4823,26
4824,24
4825,26
4826,25
4827,23
4828,25
4829,24
4830,25
4831,23
4832,25
4833,23
4834,25
4835,23
4836,26
4837,23
4838,23
4839,22
4840,25
4841,28
4842,25
4843,25
4844,23
4845,23
4846,23
4847,24
4848,24
4849,26
4850,24
4851,23
4852,23
4853,23
4854,25
4855,23
4856,24
4857,23
4858,24
4859,29
4860,23
4861,24
4862,25
4863,23
4864,24
4865,23
4866,24
4867,27
4868,24
4869,27
4870,24
4871,30
4872,25
4873,26
4874,25
4875,23
4876,25
4877,24
4878,23
4879,24
4880,23
4881,25
4882,24
4883,23
4884,24
4885,24
4886,26
4887,25
4888,24
4889,24
4890,25
4891,27
4892,27
4893,24
4894,27
4895,26
4896,26
4897,29
4898,27
4899,28
4900,24
4901,27
4902,25
4903,23
4904,26
4905,22
4906,24
4907,26
4908,25
4909,24
4910,25
4911,24
4912,24
4913,29
4914,24
4915,26
4916,23
4917,28
4918,23
4919,24
4920,24
4921,22
4922,25
4923,26
4924,24
4925,26
4926,24
4927,24
4928,23
4929,30
4930,23
4931,26
4932,26
4933,23
4934,24
4935,24
4936,23
4937,23
4938,23
4939,23
4940,24
4941,22
4942,23
4943,25
4944,24
4945,23
4946,23
4947,24
4948,24
4949,27
4950,24
4951,23
4952,25
4953,24
4954,23
4955,26
4956,25
4957,32
4958,26
4959,26
4960,25
4961,26
4962,25
4963,27
4964,27
4965,29
4966,27
4967,29
4968,28
4969,37
4970,28
4971,32
4972,29
4973,28
4974,29
4975,27
4976,30
4977,35
4978,30
4979,25
4980,32
4981,33
4982,31
4983,30
4984,31
4985,26
4986,32
4987,28
4988,32
4989,29
4990,33
4991,29
4992,36
4993,28
4994,39
4995,30
4996,37
4997,28
4998,36
4999,27
5000,35
5001,26
5002,35
5003,24
5004,33
5005,27
5006,37
5007,25
5008,36
5009,27
5010,34
5011,27
5012,36
5013,23
5014,34
5015,23
5016,34
5017,25
5018,34
5019,24
5020,36
5021,22
5022,36
5023,24
5024,34
5025,27
5026,33
5027,28
5028,34
5029,24
5030,34
5031,22
5032,32
5033,29
5034,33
5035,22
5036,34
5037,23
5038,38
5039,25
5040,33
5041,24
5042,35
5043,21
5044,32
5045,22
5046,32
5047,25
5048,33
5049,23
5050,36
5051,24
5052,33
5053,22
5054,35
5055,27
5056,37
5057,24
5058,34
5059,22
5060,34
5061,24
5062,34
5063,37
5064,34
5065,25
5066,34
5067,23
5068,33
5069,29
5070,34
5071,27
5072,33
5073,23
5074,33
5075,21
5076,33
5077,22
5078,32
5079,24
5080,33
5081,33
5082,34
5083,22
5084,36
5085,23
5086,33
5087,22
5088,32
5089,23
5090,31
5091,24
5092,31
5093,24
5094,33
5095,24
5096,33
5097,28
5098,31
5099,24
5100,32
5101,22
5102,35
5103,26
5104,34
5105,22
5106,31
5107,23
5108,33
5109,23
5110,33
5111,26
5112,32
5113,22
5114,33
5115,23
5116,34
5117,23
5118,32
5119,24
5120,33
5121,23
5122,33
5123,22
5124,36
5125,28
5126,35
5127,25
5128,34
5129,25
5130,33
5131,27
5132,34
5133,32
5134,35
5135,23
5136,35
5137,24
5138,34
5139,30
5140,32
5141,22
5142,33
5143,24
5144,32
5145,24
5146,33
5147,26
5148,34
5149,20
5150,32
5151,21
5152,35
5153,22
5154,34
5155,22
5156,33
5157,20
5158,32
5159,24
5160,33
5161,24
5162,35
5163,23
5164,31
5165,26
5166,36
5167,22
5168,33
5169,21
5170,33
5171,23
5172,33
5173,24
5174,34
5175,24
5176,32
5177,23
5178,32
5179,23
5180,35
5181,25
5182,34
5183,22
5184,33
5185,49
5186,35
5187,23
5188,33
5189,22
5190,32
5191,21
5192,33
5193,23
5194,33
5195,21
5196,33
5197,30
5198,32
5199,25
5200,31
5201,22
5202,35
5203,24
5204,32
5205,22
5206,36
5207,21
5208,32
5209,21
5210,33
5211,23
5212,33
5213,22
5214,33
5215,25
5216,32
5217,21
5218,35
5219,25
5220,35
5221,23
5222,32
5223,21
5224,31
5225,21
5226,31
5227,22
5228,32
5229,21
5230,35
5231,22
5232,33
5233,22
5234,32
5235,20
5236,33
5237,21
5238,35
5239,19
5240,31
5241,21
5242,32
5243,20
5244,32
5245,23
5246,32
5247,24
5248,31
5249,21
5250,32
5251,22
5252,32
5253,21
5254,32
5255,24
5256,32
5257,27
5258,31
5259,20
5260,35
5261,20
5262,34
5263,22
5264,31
5265,21
5266,31
5267,24
5268,31
5269,24
5270,34
5271,24
5272,34
5273,22
5274,34
5275,24
5276,32
5277,22
5278,34
5279,21
5280,33
5281,21
5282,32
5283,21
5284,34
5285,21
5286,34
5287,22
5288,35
5289,20
5290,32
5291,21
5292,33
5293,20
5294,36
5295,20
5296,33
5297,21
5298,34
5299,21
5300,32
5301,21
5302,33
5303,23
5304,33
5305,21
5306,31
5307,22
5308,32
5309,24
5310,32
5311,22
5312,32
5313,20
5314,31
5315,29
5316,33
5317,20
5318,35
5319,20
5320,35
5321,20
5322,33
5323,23
5324,32
5325,25
5326,32
5327,23
5328,33
5329,20
5330,32
5331,20
5332,32
5333,21
5334,36
5335,20
5336,32
5337,24
5338,32
5339,21
5340,32
5341,21
5342,31
5343,22
5344,31
5345,21
5346,31
5347,25
5348,32
5349,22
5350,32
5351,21
5352,31
5353,24
5354,32
5355,24
5356,31
5357,23
5358,32
5359,25
5360,33
5361,27
5362,33
5363,26
5364,34
5365,24
5366,32
5367,21
5368,32
5369,23
5370,32
5371,28
5372,36
5373,22
5374,33
5375,23
5376,34
5377,25
5378,32
5379,23
5380,31
5381,25
5382,32
5383,23
5384,34
5385,26
5386,34
5387,24
5388,33
5389,23
5390,34
5391,24
5392,33
5393,27
5394,35
5395,20
5396,34
5397,23
5398,35
5399,28
5400,34
5401,22
5402,37
5403,22
5404,35
5405,21
5406,34
5407,21
5408,33
5409,24
5410,33
5411,22
5412,35
5413,24
5414,37
5415,27
5416,37
5417,24
5418,37
5419,25
5420,35
5421,24
5422,36
5423,23
5424,36
5425,25
5426,36
5427,24
5428,36
5429,21
5430,39
5431,23
5432,35
5433,23
5434,37
5435,21
5436,36
5437,21
5438,35
5439,23
5440,35
5441,21
5442,37
5443,21
5444,36
5445,26
5446,36
5447,21
5448,35
5449,21
5450,39
5451,27
5452,39
5453,25
5454,35
5455,19
5456,36
5457,25
5458,37
5459,21
5460,36
5461,21
5462,35
5463,21
5464,36
5465,22
5466,39
5467,21
5468,39
5469,22
5470,35
5471,21
5472,37
5473,23
5474,37
5475,21
5476,38
5477,28
5478,36
5479,22
5480,36
5481,22
5482,35
5483,23
5484,37
5485,21
5486,37
5487,22
5488,37
5489,21
5490,37
5491,26
5492,35
5493,30
5494,37
5495,29
5496,35
5497,23
5498,36
5499,26
5500,36
5501,23
5502,39
5503,24
5504,35
5505,20
5506,36
5507,23
5508,36
5509,23
5510,37
5511,22
5512,37
5513,21
5514,35
5515,24
5516,37
5517,24
5518,35
5519,25
5520,41
5521,24
5522,34
5523,20
5524,38
5525,22
5526,35
5527,21
5528,35
5529,24
5530,35
5531,23
5532,36
5533,22
5534,35
5535,21
5536,36
5537,22
5538,37
5539,21
5540,36
5541,21
5542,37
5543,24
5544,37
5545,20
5546,35
5547,24
5548,36
5549,23
5550,37
5551,20
5552,37
5553,25
5554,37
5555,24
5556,36
5557,24
5558,39
5559,26
5560,39
5561,21
5562,35
5563,27
5564,37
5565,23
5566,37
5567,24
5568,37
5569,27
5570,37
5571,21
5572,35
5573,25
5574,37
5575,23
5576,36
5577,22
5578,35
5579,24
5580,35
5581,22
5582,35
5583,20
5584,36
5585,21
5586,38
5587,22
5588,37
5589,23
5590,36
5591,23
5592,37
5593,23
5594,36
5595,23
5596,38
5597,19
5598,35
5599,26
5600,36
5601,43
5602,37
5603,28
5604,37
5605,24
5606,35
5607,24
5608,39
5609,21
5610,38
5611,22
5612,38
5613,21
5614,36
5615,21
5616,38
5617,20
5618,35
5619,20
5620,38
5621,20
5622,38
5623,20
5624,38
5625,23
5626,36
5627,21
5628,36
5629,23
5630,37
5631,21
5632,36
5633,21
5634,38
5635,20
5636,36
5637,24
5638,40
5639,21
5640,38
5641,21
5642,39
5643,20
5644,35
5645,23
5646,37
5647,20
5648,35
5649,22
5650,36
5651,21
5652,35
5653,23
5654,37
5655,24
5656,39
5657,20
5658,36
5659,23
5660,36
5661,23
5662,36
5663,22
5664,37
5665,24
5666,37
5667,20
5668,37
5669,25
5670,36
5671,20
5672,36
5673,23
5674,35
5675,23
5676,38
5677,20
5678,36
5679,24
5680,36
5681,22
5682,35
5683,20
5684,39
5685,22
5686,38
5687,21
5688,36
5689,24
5690,37
5691,25
5692,37
5693,21
5694,37
5695,23
5696,37
5697,23
5698,36
5699,21
5700,37
5701,20
5702,37
5703,20
5704,40
5705,20
5706,36
5707,24
5708,36
5709,20
5710,35
5711,21
5712,39
5713,20
5714,36
5715,26
5716,39
5717,19
5718,36
5719,20
5720,35
5721,20
5722,35
5723,25
5724,36
5725,20
5726,37
5727,20
5728,36
5729,21
5730,39
5731,21
5732,35
5733,23
5734,36
5735,24
5736,36
5737,28
5738,35
5739,23
5740,35
5741,28
5742,35
5743,22
5744,36
5745,21
5746,37
5747,25
5748,37
5749,24
5750,36
5751,23
5752,35
5753,23
5754,37
5755,21
5756,38
5757,19
5758,34
5759,24
5760,35
5761,26
5762,39
5763,20
5764,36
5765,22
5766,37
5767,20
5768,37
5769,20
5770,39
5771,20
5772,36
5773,25
5774,34
5775,20
5776,35
5777,21
5778,35
5779,24
5780,40
5781,21
5782,34
5783,20
5784,36
5785,22
5786,35
5787,24
5788,38
5789,23
5790,41
5791,21
5792,38
5793,25
5794,37
5795,22
5796,36
5797,21
5798,38
5799,23
5800,34
5801,22
5802,36
5803,21
5804,38
5805,20
5806,38
5807,22
5808,34
5809,21
5810,36
5811,21
5812,34
5813,25
5814,36
5815,22
5816,35
5817,23
5818,35
5819,23
5820,37
5821,21
5822,34
5823,21
5824,35
5825,21
5826,34
5827,21
5828,35
5829,25
5830,34
5831,23
5832,34
5833,21
5834,33
5835,23
5836,33
5837,21
5838,32
5839,23
5840,34
5841,22
5842,34
5843,24
5844,33
5845,25
5846,33
5847,25
5848,33
5849,23
5850,32
5851,26
5852,34
5853,21
5854,32
5855,25
5856,32
5857,21
5858,32
5859,22
5860,31
5861,23
5862,32
5863,23
5864,31
5865,23
5866,32
5867,23
5868,34
5869,34
5870,31
5871,20
5872,31
5873,21
5874,29
5875,21
5876,30
5877,22
5878,32
5879,26
5880,30
5881,21
5882,31
5883,20
5884,30
5885,24
5886,31
5887,22
5888,31
5889,20
5890,32
5891,21
5892,31
5893,20
5894,32
5895,21
5896,33
5897,24
5898,30
5899,20
5900,31
5901,21
5902,33
5903,20
5904,31
5905,23
5906,32
5907,21
5908,31
5909,21
5910,30
5911,25
5912,30
5913,21
5914,31
5915,24
5916,33
5917,20
5918,32
5919,21
5920,32
5921,23
5922,32
5923,21
5924,32
5925,20
5926,30
5927,21
5928,31
5929,25
5930,32
5931,27
5932,32
5933,24
5934,33
5935,22
5936,34
5937,22
5938,31
5939,21
5940,34
5941,20
5942,35
5943,23
5944,34
5945,21
5946,33
5947,23
5948,33
5949,27
5950,32
5951,26
5952,32
5953,24
5954,32
5955,25
5956,32
5957,26
5958,32
5959,24
5960,33
5961,24
5962,31
5963,24
5964,31
5965,21
5966,32
5967,23
5968,32
5969,24
5970,31
5971,27
5972,30
5973,21
5974,30
5975,21
5976,31
5977,24
5978,29
5979,26
5980,30
5981,24
5982,29
5983,22
5984,29
5985,22
5986,29
5987,25
5988,29
5989,22
5990,31
5991,23
5992,31
5993,23
5994,30
5995,23
5996,29
5997,22
5998,29
5999,26
6000,31
6001,23
6002,30
6003,24
6004,30
6005,25
6006,30
6007,26
6008,30
6009,23
6010,30
6011,23
6012,31
6013,23
6014,30
6015,26
6016,29
6017,26
6018,29
6019,22
6020,30
6021,23
6022,29
6023,21
6024,29
6025,25
6026,30
6027,25
6028,32
6029,23
6030,32
6031,21
6032,30
6033,24
6034,29
6035,22
6036,28
6037,22
6038,29
6039,20
6040,28
6041,25
6042,28
6043,22
6044,27
6045,22
6046,26
6047,22
6048,28
6049,24
6050,27
6051,24
6052,26
6053,21
6054,27
6055,23
6056,28
6057,23
6058,27
6059,24
6060,28
6061,26
6062,27
6063,24
6064,28
6065,24
6066,26
6067,25
6068,27
6069,22
6070,27
6071,22
6072,26
6073,20
6074,27
6075,22
6076,28
6077,21
6078,26
6079,23
6080,26
6081,23
6082,26
6083,21
6084,26
6085,25
6086,26
6087,24
6088,26
6089,23
6090,27
6091,24
6092,26
6093,23
6094,27
6095,22
6096,28
6097,28
6098,28
6099,25
6100,27
6101,21
6102,28
6103,22
6104,27
6105,21
6106,27
6107,24
6108,28
6109,24
6110,29
6111,24
6112,28
6113,21
6114,27
6115,21
6116,27
6117,25
6118,28
6119,24
6120,28
6121,24
6122,27
6123,24
6124,28
6125,24
6126,28
6127,22
6128,28
6129,27
6130,27
6131,21
6132,28
6133,25
6134,28
6135,22
6136,28
6137,25
6138,28
6139,24
6140,28
6141,23
6142,28
6143,24
6144,28
6145,21
6146,28
6147,23
6148,28
6149,22
6150,29
6151,25
6152,28
6153,21
6154,28
6155,21
6156,28
6157,21
6158,29
6159,24
6160,28
6161,25
6162,28
6163,25
6164,28
6165,26
6166,29
6167,25
6168,28
6169,25
6170,30
6171,23
6172,28
6173,26
6174,28
6175,23
6176,29
6177,25
6178,29
6179,23
6180,29
6181,24
6182,28
6183,22
6184,28
6185,24
6186,29
6187,22
6188,28
6189,22
6190,29
6191,22
6192,28
6193,21
6194,27
6195,22
6196,29
6197,25
6198,28
6199,25
6200,29
6201,22
6202,28
6203,23
6204,28
6205,26
6206,30
6207,22
6208,29
6209,26
6210,28
6211,24
6212,31
6213,21
6214,30
6215,27
6216,29
6217,25
6218,28
6219,24
6220,29
6221,21
6222,29
6223,24
6224,29
6225,25
6226,28
6227,23
6228,29
6229,22
6230,28
6231,27
6232,28
6233,22
6234,29
6235,29
6236,29
6237,24
6238,28
6239,26
6240,29
6241,21
6242,29
6243,21
6244,28
6245,21
6246,28
6247,22
6248,29
6249,24
6250,29
6251,22
6252,30
6253,26
6254,29
6255,25
6256,29
6257,27
6258,30
6259,23
6260,30
6261,21
6262,30
6263,22
6264,31
6265,22
6266,29
6267,22
6268,31
6269,25
6270,29
6271,22
6272,30
6273,22
6274,31
6275,22
6276,29
6277,21
6278,29
6279,22
6280,30
6281,22
6282,29
6283,22
6284,29
6285,22
6286,30
6287,21
6288,29
6289,21
6290,29
6291,23
6292,23
6293,22
6294,23
6295,53
6296,22
6297,30
6298,29
6299,24
6300,24
6301,25
6302,23
6303,29
6304,22
6305,24
6306,24
6307,28
6308,23
6309,26
6310,23
6311,25
6312,23
6313,26
6314,23
6315,22
6316,25
6317,22
6318,26
6319,21
6320,29
6321,24
6322,23
6323,27
6324,23
6325,21
6326,45
6327,23
6328,51
6329,23
6330,28
6331,23
6332,28
6333,22
6334,24
6335,21
6336,25
6337,26
6338,25
6339,22
6340,24
6341,24
6342,26
6343,23
6344,27
6345,29
6346,26
6347,29
6348,26
6349,24
6350,29
6351,26
6352,25
6353,27
6354,26
6355,24
6356,29
6357,26
6358,32
6359,23
6360,31
6361,26
6362,27
6363,24
6364,26
6365,24
6366,29
6367,25
6368,30
6369,28
6370,27
6371,30
6372,30
6373,25
6374,31
6375,24
6376,28
6377,25
6378,30
6379,25
6380,27
6381,25
6382,26
6383,30
6384,28
6385,26
6386,29
6387,24
6388,27
6389,25
6390,29
6391,27
6392,25
6393,24
6394,26
6395,25
6396,27
6397,24
6398,28
6399,26
6400,25
6401,31
6402,30
6403,25
6404,25
6405,24
6406,25
6407,25
6408,26
6409,25
6410,27
6411,28
6412,25
6413,26
6414,26
6415,24
6416,26
6417,23
6418,27
6419,26
6420,26
6421,30
6422,26
6423,26
6424,27
6425,30
6426,27
6427,29
6428,31
6429,24
6430,26
6431,25
6432,27
6433,24
6434,28
6435,27
6436,26
6437,25
6438,25
6439,30
6440,29
6441,26
6442,24
6443,26
6444,25
6445,25
6446,26
6447,31
6448,23
6449,25
6450,26
6451,26
6452,27
6453,27
6454,26
6455,27
6456,27
6457,25
6458,31
6459,25
6460,27
6461,32
6462,26
6463,25
6464,26
6465,28
6466,26
6467,26
6468,28
6469,29
6470,27
6471,26
6472,27
6473,27
6474,27
6475,26
6476,27
6477,27
6478,26
6479,27
6480,26
6481,29
6482,24
6483,27
6484,25
6485,25
6486,25
6487,25
6488,25
6489,26
6490,24
6491,24
6492,24
6493,28
6494,25
6495,26
6496,26
6497,27
6498,29
6499,27
6500,30
6501,25
6502,28
6503,26
6504,28
6505,26
6506,29
6507,26
6508,30
6509,27
6510,30
6511,31
6512,32
6513,26
6514,34
6515,25
6516,35
6517,27
6518,32
6519,26
6520,33
6521,26
6522,36
6523,25
6524,35
6525,25
6526,37
6527,28
6528,34
6529,36
6530,35
6531,30
6532,37
6533,58
6534,37
6535,34
6536,38
6537,25
6538,39
6539,29
6540,36
6541,26
6542,36
6543,25
6544,34
6545,26
6546,35
6547,27
6548,35
6549,38
6550,37
6551,30
6552,36
6553,50
6554,38
6555,35
6556,36
6557,43
6558,35
6559,43
6560,37
6561,63
6562,36
6563,42
6564,40
6565,40
6566,38
6567,29
6568,37
6569,29
6570,37
6571,25
6572,34
6573,23
6574,34
6575,27
6576,35
6577,27
6578,36
6579,32
6580,36
6581,25
6582,36
6583,28
6584,35
6585,25
6586,39
6587,26
6588,37
6589,30
6590,34
6591,36
6592,32
6593,30
6594,31
6595,24
6596,31
6597,34
6598,35
6599,38
6600,36
6601,48
6602,34
6603,26
6604,35
6605,32
6606,36
6607,32
6608,36
6609,35
6610,35
6611,50
6612,37
6613,34
6614,36
6615,25
6616,37
6617,25
6618,37
6619,25
6620,39
6621,32
6622,38
6623,35
6624,41
6625,28
6626,37
6627,25
6628,37
6629,32
6630,38
6631,23
6632,37
6633,24
6634,40
6635,32
6636,38
6637,26
6638,38
6639,25
6640,38
6641,30
6642,38
6643,28
6644,38
6645,27
6646,39
6647,29
6648,39
6649,26
6650,41
6651,24
6652,39
6653,24
6654,38
6655,23
6656,39
6657,29
6658,40
6659,23
6660,37
6661,24
6662,35
6663,29
6664,43
6665,23
6666,33
6667,23
6668,33
6669,23
6670,33
6671,26
6672,32
6673,24
6674,37
6675,26
6676,36
6677,29
6678,39
6679,24
6680,37
6681,27
6682,36
6683,25
6684,40
6685,25
6686,37
6687,24
6688,38
6689,28
6690,36
6691,24
6692,40
6693,26
6694,39
6695,25
6696,37
6697,25
6698,38
6699,25
6700,37
6701,27
6702,38
6703,26
6704,37
6705,26
6706,37
6707,23
6708,38
6709,24
6710,36
6711,24
6712,37
6713,23
6714,38
6715,22
6716,43
6717,24
6718,40
6719,22
6720,36
6721,23
6722,36
6723,27
6724,37
6725,22
6726,38
6727,27
6728,37
6729,26
6730,37
6731,26
6732,36
6733,25
6734,37
6735,23
6736,37
6737,23
6738,38
6739,23
6740,37
6741,24
6742,37
6743,22
6744,37
6745,26
6746,37
6747,22
6748,37
6749,25
6750,35
6751,26
6752,37
6753,23
6754,40
6755,25
6756,36
6757,23
6758,36
6759,26
6760,39
6761,24
6762,36
6763,29
6764,37
6765,24
6766,41
6767,22
6768,39
6769,21
6770,39
6771,22
6772,37
6773,22
6774,37
6775,25
6776,35
6777,22
6778,36
6779,24
6780,36
6781,24
6782,37
6783,27
6784,39
6785,22
6786,38
6787,25
6788,37
6789,22
6790,37
6791,26
6792,36
6793,23
6794,38
6795,24
6796,36
6797,27
6798,36
6799,28
6800,37
6801,24
6802,36
6803,23
6804,36
6805,22
6806,37
6807,23
6808,36
6809,23
6810,37
6811,23
6812,36
6813,26
6814,37
6815,23
6816,37
6817,22
6818,37
6819,23
6820,37
6821,22
6822,37
6823,22
6824,36
6825,30
6826,36
6827,28
6828,36
6829,22
6830,36
6831,28
6832,35
6833,22
6834,36
6835,22
6836,36
6837,26
6838,38
6839,22
6840,35
6841,25
6842,34
6843,23
6844,38
6845,23
6846,37
6847,22
6848,37
6849,22
6850,37
6851,23
6852,63
6853,24
6854,39
6855,23
6856,35
6857,21
6858,36
6859,24
6860,38
6861,22
6862,36
6863,23
6864,39
6865,22
6866,35
6867,24
6868,38
6869,22
6870,35
6871,22
6872,36
6873,28
6874,36
6875,27
6876,37
6877,27
6878,38
6879,24
6880,37
6881,27
6882,37
6883,23
6884,38
6885,24
6886,37
6887,25
6888,38
6889,24
6890,36
6891,28
6892,36
6893,22
6894,37
6895,25
6896,36
6897,27
6898,37
6899,25
6900,36
6901,23
6902,35
6903,28
6904,34
6905,24
6906,36
6907,35
6908,34
6909,27
6910,35
6911,28
6912,35
6913,24
6914,35
6915,28
6916,33
6917,33
6918,33
6919,29
6920,35
6921,27
6922,35
6923,32
6924,34
6925,27
6926,34
6927,28
6928,35
6929,28
6930,35
6931,26
6932,34
6933,25
6934,35
6935,29
6936,33
6937,24
6938,34
6939,29
6940,35
6941,34
6942,35
6943,27
6944,35
6945,28
6946,35
6947,26
6948,34
6949,26
6950,34
6951,23
6952,34
6953,24
6954,34
6955,22
6956,34
6957,22
6958,35
6959,22
6960,34
6961,22
6962,34
6963,26
6964,34
6965,24
6966,34
6967,24
6968,33
6969,26
6970,35
6971,23
6972,33
6973,25
6974,35
6975,25
6976,34
6977,24
6978,33
6979,23
6980,34
6981,26
6982,33
6983,23
6984,33
6985,25
6986,34
6987,28
6988,32
6989,22
6990,34
6991,23
6992,34
6993,23
6994,34
6995,27
6996,34
6997,22
6998,33
6999,26
7000,34
7001,22
7002,32
7003,29
7004,32
7005,24
7006,34
7007,26
7008,34
7009,22
7010,34
7011,22
7012,34
7013,23
7014,32
7015,23
7016,33
7017,28
7018,33
7019,25
7020,33
7021,23
7022,33
7023,26
7024,34
7025,22
7026,34
7027,23
7028,33
7029,23
7030,32
7031,23
7032,33
7033,28
7034,34
7035,26
7036,33
7037,24
7038,33
7039,27
7040,33
7041,23
7042,31
7043,32
7044,33
7045,23
7046,34
7047,26
7048,32
7049,27
7050,32
7051,24
7052,32
7053,23
7054,32
7055,26
7056,34
7057,32
7058,32
7059,22
7060,32
7061,23
7062,33
7063,25
7064,32
7065,23
7066,33
7067,26
7068,34
7069,27
7070,32
7071,23
7072,32
7073,23
7074,33
7075,27
7076,33
7077,28
7078,31
7079,26
7080,31
7081,31
7082,33
7083,26
7084,32
7085,25
7086,31
7087,25
7088,33
7089,23
7090,32
7091,23
7092,30
7093,26
7094,31
7095,24
7096,31
7097,25
7098,31
7099,24
7100,30
7101,24
7102,30
7103,28
7104,30
7105,27
7106,30
7107,22
7108,34
7109,23
7110,31
7111,26
7112,30
7113,26
7114,31
7115,25
7116,30
7117,24
7118,30
7119,24
7120,30
7121,23
7122,31
7123,23
7124,31
7125,22
7126,30
7127,26
7128,31
7129,26
7130,31
7131,23
7132,31
7133,26
7134,33
7135,24
7136,31
7137,25
7138,31
7139,26
7140,30
7141,23
7142,31
7143,22
7144,30
7145,24
7146,30
7147,27
7148,29
7149,30
7150,30
7151,27
7152,29
7153,23
7154,29
7155,30
7156,30
7157,29
7158,31
7159,24
7160,31
7161,29
7162,30
7163,23
7164,30
7165,23
7166,30
7167,24
7168,30
7169,23
7170,30
7171,30
7172,29
7173,25
7174,28
7175,24
7176,26
7177,24
7178,27
7179,26
7180,27
7181,25
7182,27
7183,26
7184,27
7185,24
7186,26
7187,26
7188,27
7189,23
7190,26
7191,24
7192,26
7193,25
7194,25
7195,29
7196,26
7197,26
7198,27
7199,26
7200,26
7201,25
7202,28
7203,25
7204,29
7205,25
7206,27
7207,25
7208,28
7209,24
7210,28
7211,22
7212,27
7213,23
7214,27
7215,25
7216,26
7217,28
7218,26
7219,25
7220,25
7221,22
7222,26
7223,26
7224,27
7225,27
7226,24
7227,24
7228,25
7229,23
7230,25
7231,24
7232,25
7233,30
7234,24
7235,23
7236,26
7237,24
7238,26
7239,25
7240,26
7241,28
7242,25
7243,26
7244,26
7245,24
7246,26
7247,22
7248,24
7249,23
7250,23
7251,25
7252,24
7253,22
7254,23
7255,23
7256,24
7257,22
7258,24
7259,25
7260,25
7261,22
7262,24
7263,23
7264,24
7265,24
7266,25
7267,25
7268,23
7269,23
7270,24
7271,26
7272,25
7273,26
7274,24
7275,26
7276,26
7277,28
7278,24
7279,28
7280,25
7281,24
7282,26
7283,23
7284,25
7285,24
7286,25
7287,25
7288,23
7289,25
7290,23
7291,28
7292,24
7293,26
7294,24
7295,29
7296,24
7297,25
7298,24
7299,24
7300,23
7301,25
7302,24
7303,25
7304,24
7305,27
7306,25
7307,24
7308,23
7309,23
7310,24
7311,24
7312,23
7313,27
7314,24
7315,27
7316,23
7317,43
7318,25
7319,27
7320,24
7321,26
7322,25
7323,25
7324,24
7325,26
7326,28
7327,26
7328,25
7329,30
7330,24
7331,25
7332,24
7333,27
7334,24
7335,26
7336,25
7337,26
7338,25
7339,25
7340,24
7341,26
7342,24
7343,25
7344,25
7345,26
7346,24
7347,24
7348,24
7349,25
7350,24
7351,26
7352,23
7353,24
7354,24
7355,25
7356,26
7357,24
7358,24
7359,24
7360,22
7361,23
7362,23
7363,23
7364,24
7365,25
7366,23
7367,23
7368,23
7369,24
7370,24
7371,25
7372,24
7373,25
7374,22
7375,23
7376,25
7377,31
7378,23
7379,23
7380,23
7381,25
7382,23
7383,27
7384,24
7385,27
7386,23
7387,25
7388,23
7389,25
7390,25
7391,24
7392,24
7393,25
7394,24
7395,26
7396,24
7397,25
7398,24
7399,25
7400,24
7401,26
7402,25
7403,27
7404,25
7405,30
7406,25
7407,30
7408,24
7409,27
7410,24
7411,26
7412,27
7413,27
7414,27
7415,28
7416,26
7417,27
7418,25
7419,28
7420,27
7421,28
7422,25
7423,26
7424,25
7425,26
7426,26
7427,26
7428,25
7429,27
7430,26
7431,30
7432,26
7433,28
7434,25
7435,26
7436,26
7437,26
7438,25
7439,27
7440,25
7441,29
7442,28
7443,28
7444,25
7445,31
7446,25
7447,27
7448,25
7449,27
7450,25
7451,29
7452,26
7453,27
7454,27
7455,26
7456,24
7457,26
7458,25
7459,29
7460,26
7461,26
7462,26
7463,27
7464,27
7465,28
7466,27
7467,28
7468,27
7469,26
7470,27
7471,27
7472,27
7473,31
7474,27
7475,30
7476,27
7477,26
7478,27
7479,26
7480,26
7481,27
7482,28
7483,31
7484,26
7485,28
7486,28
7487,29
7488,26
7489,29
7490,27
7491,26
7492,27
7493,27
7494,27
7495,33
7496,27
7497,27
7498,29
7499,26
7500,27
7501,26
7502,27
7503,31
7504,28
7505,26
7506,28
7507,27
7508,28
7509,26
7510,28
7511,31
7512,29
7513,34
7514,27
7515,28
7516,29
7517,34
7518,29
7519,30
7520,27
7521,27
7522,31
7523,26
7524,28
7525,27
7526,29
7527,26
7528,30
7529,28
7530,29
7531,27
7532,30
7533,29
7534,30
7535,29
7536,30
7537,26
7538,28
7539,25
7540,29
7541,27
7542,30
7543,26
7544,31
7545,25
7546,29
7547,28
7548,29
7549,26
7550,28
7551,26
7552,30
7553,31
7554,29
7555,26
7556,30
7557,30
7558,29
7559,29
7560,31
7561,32
7562,31
7563,35
7564,31
7565,26
7566,32
7567,29
7568,33
7569,30
7570,33
7571,24
7572,33
7573,32
7574,33
7575,27
7576,34
7577,27
7578,35
7579,26
7580,34
7581,27
7582,36
7583,46
7584,34
7585,33
7586,34
7587,28
7588,35
7589,25
7590,33
7591,27
7592,33
7593,30
7594,33
7595,27
7596,37
7597,23
7598,34
7599,24
7600,33
7601,25
7602,34
7603,26
7604,35
7605,25
7606,35
7607,29
7608,35
7609,33
7610,36
7611,24
7612,34
7613,31
7614,34
7615,28
7616,34
7617,31
7618,34
7619,26
7620,35
7621,32
7622,35
7623,29
7624,34
7625,28
7626,34
7627,30
7628,34
7629,26
7630,35
7631,23
7632,36
7633,27
7634,36
7635,27
7636,35
7637,24
7638,35
7639,24
7640,34
7641,28
7642,34
7643,27
7644,35
7645,25
7646,34
7647,25
7648,35
7649,28
7650,35
7651,28
7652,35
7653,31
7654,37
7655,31
7656,36
7657,29
7658,35
7659,25
7660,37
7661,24
7662,38
7663,23
7664,37
7665,22
7666,36
7667,32
7668,35
7669,22
7670,36
7671,23
7672,35
7673,25
7674,35
7675,26
7676,35
7677,27
7678,36
7679,44
7680,37
7681,27
7682,36
7683,28
7684,35
7685,28
7686,35
7687,25
7688,36
7689,26
7690,36
7691,48
7692,36
7693,37
7694,37
7695,24
7696,37
7697,34
7698,36
7699,33
7700,37
7701,27
7702,37
7703,26
7704,37
7705,24
7706,37
7707,25
7708,38
7709,24
7710,36
7711,37
7712,37
7713,25
7714,37
7715,31
7716,36
7717,26
7718,37
7719,25
7720,37
7721,29
7722,36
7723,25
7724,37
7725,21
7726,38
7727,30
7728,42
7729,28
7730,42
7731,36
7732,41
7733,30
7734,50
7735,30
7736,43
7737,24
7738,40
7739,25
7740,42
7741,23
7742,42
7743,22
7744,41
7745,23
7746,41
7747,22
7748,40
7749,27
7750,41
7751,26
7752,40
7753,22
7754,41
7755,23
7756,39
7757,20
7758,40
7759,25
7760,39
7761,22
7762,40
7763,27
7764,38
7765,27
7766,42
7767,26
7768,40
7769,23
7770,42
7771,24
7772,38
7773,23
7774,39
7775,28
7776,39
7777,33
7778,38
7779,24
7780,39
7781,22
7782,40
7783,24
7784,39
7785,22
7786,39
7787,22
7788,39
7789,23
7790,40
7791,22
7792,38
7793,24
7794,40
7795,22
7796,39
7797,28
7798,40
7799,26
7800,38
7801,25
7802,41
7803,23
7804,38
7805,26
7806,37
7807,23
7808,37
7809,24
7810,40
7811,23
7812,38
7813,24
7814,36
7815,22
7816,37
7817,25
7818,41
7819,22
7820,40
7821,25
7822,36
7823,28
7824,35
7825,22
7826,35
7827,25
7828,34
7829,25
7830,38
7831,21
7832,36
7833,26
7834,37
7835,22
7836,34
7837,21
7838,34
7839,22
7840,34
7841,25
7842,36
7843,22
7844,35
7845,22
7846,35
7847,24
7848,38
7849,23
7850,35
7851,24
7852,34
7853,24
7854,33
7855,23
7856,34
7857,24
7858,34
7859,29
7860,34
7861,22
7862,35
7863,22
7864,34
7865,25
7866,32
7867,21
7868,34
7869,25
7870,33
7871,22
7872,33
7873,26
7874,33
7875,22
7876,33
7877,21
7878,32
7879,25
7880,34
7881,22
7882,32
7883,23
7884,33
7885,22
7886,33
7887,24
7888,31
7889,26
7890,36
7891,25
7892,31
7893,23
7894,31
7895,23
7896,31
7897,22
7898,30
7899,21
7900,30
7901,28
7902,31
7903,24
7904,29
7905,25
7906,28
7907,27
7908,28
7909,25
7910,29
7911,24
7912,30
7913,23
7914,52
7915,21
7916,27
7917,23
7918,26
7919,25
7920,26
7921,24
7922,26
7923,30
7924,26
7925,22
7926,28
7927,24
7928,25
7929,25
7930,25
7931,25
7932,25
7933,22
7934,28
7935,22
7936,23
7937,21
7938,25
7939,22
7940,24
7941,22
7942,24
7943,22
7944,24
7945,24
7946,24
7947,24
7948,23
7949,26
7950,24
7951,21
7952,25
7953,25
7954,22
7955,25
7956,26
7957,24
7958,24
7959,25
7960,23
7961,22
7962,25
7963,22
7964,24
7965,26
7966,24
7967,23
7968,22
7969,21
7970,23
7971,22
7972,24
7973,25
7974,22
7975,24
7976,22
7977,22
7978,23
7979,21
7980,22
7981,23
7982,23
7983,22
7984,24
7985,23
7986,24
7987,21
7988,23
7989,26
7990,24
7991,22
7992,23
7993,23
7994,22
7995,22
7996,23
7997,22
7998,23
7999,22
8000,23
8001,23
8002,23
8003,21
8004,22
8005,24
8006,23
8007,22
8008,21
8009,21
8010,21
8011,26
8012,21
8013,28
8014,21
8015,24
8016,22
8017,22
8018,23
8019,22
8020,22
8021,21
8022,22
8023,21
8024,22
8025,21
8026,21
8027,25
8028,22
8029,20
8030,21
8031,22
8032,21
8033,20
8034,21
8035,26
8036,21
8037,25
8038,22
8039,21
8040,22
8041,21
8042,23
8043,22
8044,22
8045,20
8046,22
8047,21
8048,22
8049,21
8050,22
8051,21
8052,22
8053,21
8054,22
8055,22
8056,22
8057,21
8058,21
8059,21
8060,20
8061,20
8062,22
8063,21
8064,21
8065,21
8066,22
8067,24
8068,21
8069,21
8070,21
8071,21
8072,21
8073,20
8074,21
8075,21
8076,21
8077,22
8078,21
8079,20
8080,21
8081,22
8082,22
8083,22
8084,22
8085,21
8086,22
8087,23
8088,24
8089,22
8090,21
8091,20
8092,23
8093,21
8094,22
8095,22
8096,21
8097,21
8098,23
8099,22
8100,25
8101,23
8102,21
8103,24
8104,24
8105,21
8106,24
8107,22
8108,21
8109,21
8110,22
8111,22
8112,21
8113,22
8114,20
8115,21
8116,21
8117,25
8118,21
8119,21
8120,22
8121,24
8122,22
8123,21
8124,21
8125,21
8126,23
8127,22
8128,21
8129,22
8130,21
8131,20
8132,20
8133,21
8134,21
8135,21
8136,21
8137,22
8138,27
8139,21
8140,21
8141,24
8142,21
8143,22
8144,23
8145,21
8146,21
8147,21
8148,23
8149,21
8150,22
8151,22
8152,20
8153,21
8154,20
8155,21
8156,21
8157,21
8158,24
8159,21
8160,21
8161,21
8162,23
8163,22
8164,23
8165,22
8166,21
8167,21
8168,23
8169,21
8170,20
8171,20
8172,20
8173,24
8174,23
8175,21
8176,23
8177,21
8178,22
8179,20
8180,21
8181,21
8182,25
8183,21
8184,21
8185,21
8186,21
8187,20
8188,24
8189,21
8190,21
8191,21
8192,22
8193,20
8194,21
8195,20
8196,20
8197,20
8198,21
8199,20
8200,20
8201,20
8202,22
8203,22
8204,22
8205,22
8206,24
8207,21
8208,25
8209,21
8210,23
8211,22
8212,23
8213,23
8214,25
8215,22
8216,23
8217,21
8218,24
8219,21
8220,24
8221,22
8222,23
8223,21
8224,23
8225,21
8226,23
8227,21
8228,23
8229,21
8230,22
8231,21
8232,22
8233,21
8234,24
8235,21
8236,25
8237,21
8238,25
8239,22
8240,23
8241,22
8242,26
8243,23
8244,24
8245,23
8246,26
8247,23
8248,24
8249,23
8250,26
8251,23
8252,26
8253,23
8254,26
8255,23
8256,24
8257,24
8258,26
8259,24
8260,27
8261,23
8262,26
8263,24
8264,26
8265,23
8266,23
8267,23
8268,25
8269,23
8270,26
8271,24
8272,26
8273,23
8274,23
8275,23
8276,23
8277,22
8278,25
8279,23
8280,25
8281,24
8282,24
8283,24
8284,24
8285,23
8286,27
8287,24
8288,25
8289,25
8290,27
8291,24
8292,25
8293,25
8294,25
8295,25
8296,27
8297,24
8298,25
8299,24
8300,25
8301,23
8302,25
8303,23
8304,27
8305,24
8306,27
8307,24
8308,24
8309,23
8310,34
8311,32
8312,35
8313,31
8314,34
8315,31
8316,34
8317,32
8318,35
8319,31
8320,36
8321,33
8322,34
8323,32
8324,37
8325,33
8326,35
8327,24
8328,27
8329,23
8330,28
8331,23
8332,24
8333,23
8334,23
8335,24
8336,23
8337,22
8338,24
8339,23
8340,27
8341,23
8342,26
8343,25
8344,26
8345,24
8346,25
8347,24
8348,26
8349,23
8350,24
8351,27
8352,24
8353,22
8354,24
8355,23
8356,24
8357,26
8358,26
8359,25
8360,25
8361,25
8362,24
8363,24
8364,25
8365,26
8366,25
8367,26
8368,25
8369,22
8370,25
8371,23
8372,27
8373,25
8374,25
8375,23
8376,26
8377,24
8378,25
8379,25
8380,27
8381,24
8382,25
8383,24
8384,27
8385,23
8386,26
8387,23
8388,24
8389,28
8390,24
8391,25
8392,25
8393,23
8394,25
8395,24
8396,25
8397,24
8398,26
8399,28
8400,26
8401,25
8402,28
8403,23
8404,25
8405,28
8406,28
8407,28
8408,27
8409,23
8410,28
8411,24
8412,29
8413,23
8414,26
8415,23
8416,26
8417,23
8418,27
8419,25
8420,27
8421,25
8422,27
8423,27
8424,29
8425,27
8426,28
8427,25
8428,29
8429,23
8430,28
8431,26
8432,30
8433,24
8434,29
8435,26
8436,28
8437,22
8438,29
8439,23
8440,32
8441,23
8442,29
8443,21
8444,29
8445,26
8446,29
8447,24
8448,29
8449,25
8450,28
8451,23
8452,28
8453,27
8454,28
8455,27
8456,29
8457,36
8458,28
8459,22
8460,28
8461,27
8462,30
8463,25
8464,29
8465,23
8466,29
8467,24
8468,30
8469,28
8470,30
8471,28
8472,30
8473,23
8474,29
8475,28
8476,30
8477,22
8478,31
8479,23
8480,30
8481,25
8482,31
8483,24
8484,30
8485,26
8486,31
8487,22
8488,30
8489,26
8490,30
8491,24
8492,30
8493,29
8494,30
8495,23
8496,34
8497,27
8498,31
8499,23
8500,31
8501,26
8502,30
8503,27
8504,30
8505,29
8506,32
8507,44
8508,31
8509,41
8510,31
8511,40
8512,32
8513,29
8514,31
8515,24
8516,31
8517,25
8518,31
8519,23
8520,31
8521,23
8522,30
8523,27
8524,31
8525,27
8526,31
8527,27
8528,30
8529,31
8530,30
8531,23
8532,33
8533,25
8534,29
8535,22
8536,29
8537,28
8538,29
8539,26
8540,30
8541,22
8542,28
8543,26
8544,29
8545,24
8546,29
8547,26
8548,28
8549,26
8550,28
8551,25
8552,28
8553,26
8554,28
8555,26
8556,27
8557,25
8558,28
8559,26
8560,28
8561,29
8562,29
8563,24
8564,30
8565,24
8566,27
8567,26
8568,28
8569,22
8570,30
8571,23
8572,29
8573,25
8574,28
8575,23
8576,30
8577,23
8578,32
8579,24
8580,29
8581,27
8582,29
8583,25
8584,30
8585,27
8586,30
8587,24
8588,30
8589,28
8590,31
8591,27
8592,32
8593,24
8594,28
8595,22
8596,29
8597,25
8598,30
8599,22
8600,30
8601,23
8602,29
8603,22
8604,29
8605,22
8606,29
8607,23
8608,29
8609,26
8610,29
8611,24
8612,28
8613,23
8614,29
8615,26
8616,27
8617,26
8618,29
8619,49
8620,30
8621,36
8622,29
8623,24
8624,30
8625,24
8626,28
8627,24
8628,28
8629,22
8630,28
8631,22
8632,28
8633,21
8634,28
8635,26
8636,27
8637,23
8638,27
8639,23
8640,28
8641,25
8642,28
8643,24
8644,26
8645,22
8646,27
8647,22
8648,27
8649,25
8650,26
8651,23
8652,28
8653,24
8654,25
8655,23
8656,26
8657,23
8658,25
8659,25
8660,26
8661,24
8662,27
8663,24
8664,29
8665,22
8666,26
8667,26
8668,25
8669,25
8670,25
8671,22
8672,25
8673,25
8674,24
8675,25
8676,26
8677,27
8678,25
8679,29
8680,25
8681,22
8682,27
8683,28
8684,25
8685,29
8686,25
8687,27
8688,26
8689,25
8690,25
8691,20
8692,25
8693,26
8694,24
8695,27
8696,24
8697,21
8698,23
8699,25
8700,23
8701,25
8702,23
8703,22
8704,24
8705,22
8706,23
8707,21
8708,23
8709,22
8710,22
8711,21
8712,24
8713,26
8714,23
8715,22
8716,25
8717,23
8718,23
8719,24
8720,24
8721,25
8722,24
8723,24
8724,23
8725,23
8726,24
8727,22
8728,24
8729,24
8730,24
8731,22
8732,24
8733,26
8734,23
8735,22
8736,23
8737,25
8738,24
8739,26
8740,24
8741,22
8742,23
8743,26
8744,23
8745,25
8746,23
8747,24
8748,23
8749,24
8750,25
8751,22
8752,23
8753,25
8754,24
8755,23
8756,23
8757,25
8758,23
8759,26
8760,24
8761,22
8762,23
8763,21
8764,23
8765,24
8766,24
8767,22
8768,23
8769,23
8770,23
8771,23
8772,24
8773,24
8774,23
8775,21
8776,23
8777,22
8778,23
8779,24
8780,23
8781,26
8782,23
8783,22
8784,23
8785,22
8786,23
8787,26
8788,24
8789,21
8790,23
8791,23
8792,23
8793,26
8794,23
8795,24
8796,23
8797,24
8798,25
8799,24
8800,23
8801,23
8802,23
8803,27
8804,23
8805,24
8806,23
8807,24
8808,23
8809,27
8810,23
8811,22
8812,23
8813,22
8814,23
8815,27
8816,23
8817,25
8818,25
8819,24
8820,24
8821,24
8822,24
8823,24
8824,24
8825,24
8826,25
8827,24
8828,23
8829,22
8830,23
8831,25
8832,23
8833,28
8834,25
8835,25
8836,24
8837,23
8838,24
8839,25
8840,24
8841,23
8842,23
8843,25
8844,23
8845,24
8846,23
8847,24
8848,23
8849,22
8850,23
8851,26
8852,23
8853,25
8854,23
8855,22
8856,24
8857,26
8858,23
8859,22
8860,23
8861,25
8862,24
8863,29
8864,22
8865,23
8866,24
8867,25
8868,23
8869,24
8870,24
8871,24
8872,25
8873,25
8874,24
8875,21
8876,25
8877,24
8878,24
8879,26
8880,25
8881,27
8882,23
8883,23
8884,23
8885,22
8886,24
8887,23
8888,27
8889,28
8890,23
8891,24
8892,23
8893,24
8894,23
8895,23
8896,22
8897,21
8898,23
8899,25
8900,24
8901,25
8902,23
8903,22
8904,23
8905,21
8906,24
8907,22
8908,22
8909,23
8910,23
8911,22
8912,23
8913,24
8914,24
8915,26
8916,23
8917,23
8918,22
8919,23
8920,24
8921,22
8922,23
8923,23
8924,23
8925,22
8926,23
8927,24
8928,23
8929,22
8930,24
8931,24
8932,22
8933,24
8934,22
8935,23
8936,22
8937,27
8938,22
8939,25
8940,22
8941,24
8942,23
8943,22
8944,24
8945,26
8946,24
8947,25
8948,22
8949,25
8950,22
8951,25
8952,23
8953,25
8954,23
8955,25
8956,24
8957,22
8958,23
8959,26
8960,23
8961,26
8962,22
8963,28
8964,22
8965,21
8966,23
8967,22
8968,24
8969,25
8970,26
8971,25
8972,23
8973,24
8974,23
8975,26
8976,25
8977,22
8978,23
8979,21
8980,23
8981,21
8982,23
8983,24
8984,23
8985,25
8986,22
8987,23
8988,24
8989,25
8990,24
8991,22
8992,23
8993,24
8994,26
8995,23
8996,25
8997,26
8998,24
8999,24
9000,23
9001,22
9002,24
9003,26
9004,23
9005,25
9006,23
9007,24
9008,24
9009,27
9010,23
9011,27
9012,23
9013,23
9014,23
9015,21
9016,23
9017,23
9018,23
9019,22
9020,23
9021,25
9022,24
9023,22
9024,23
9025,22
9026,24
9027,21
9028,23
9029,23
9030,23
9031,26
9032,23
9033,28
9034,23
9035,26
9036,23
9037,22
9038,23
9039,27
9040,24
9041,22
9042,24
9043,24
9044,23
9045,24
9046,23
9047,22
9048,25
9049,25
9050,23
9051,22
9052,24
9053,25
9054,23
9055,23
9056,23
9057,22
9058,24
9059,26
9060,24
9061,21
9062,23
9063,22
9064,24
9065,22
9066,23
9067,26
9068,23
9069,23
9070,24
9071,28
9072,24
9073,24
9074,23
9075,24
9076,23
9077,24
9078,23
9079,22
9080,24
9081,25
9082,23
9083,25
9084,23
9085,27
9086,23
9087,22
9088,25
9089,22
9090,27
9091,24
9092,23
9093,26
9094,23
9095,22
9096,23
9097,27
9098,24
9099,24
9100,24
9101,26
9102,24
9103,26
9104,23
9105,25
9106,23
9107,24
9108,24
9109,23
9110,23
9111,28
9112,23
9113,24
9114,25
9115,24
9116,25
9117,24
9118,26
9119,23
9120,25
9121,22
9122,24
9123,23
9124,23
9125,24
9126,24
9127,30
9128,24
9129,23
9130,24
9131,25
9132,25
9133,23
9134,23
9135,21
9136,23
9137,23
9138,27
9139,25
9140,23
9141,24
9142,25
9143,27
9144,24
9145,25
9146,26
9147,24
9148,24
9149,24
9150,23
9151,25
9152,25
9153,24
9154,24
9155,29
9156,25
9157,25
9158,25
9159,26
9160,25
9161,24
9162,24
9163,24
9164,24
9165,27
9166,25
9167,24
9168,24
9169,26
9170,24
9171,25
9172,24
9173,23
9174,23
9175,26
9176,23
9177,24
9178,24
9179,23
9180,24
9181,24
9182,24
9183,23
9184,25
9185,27
9186,26
9187,28
9188,24
9189,23
9190,23
9191,22
9192,24
9193,27
9194,25
9195,28
9196,25
9197,27
9198,25
9199,26
9200,24
9201,25
9202,25
9203,22
9204,23
9205,22
9206,23
9207,25
9208,26
9209,23
9210,26
9211,26
9212,24
9213,22
9214,24
9215,22
9216,25
9217,28
9218,25
9219,28
9220,24
9221,23
9222,24
9223,29
9224,25
9225,24
9226,24
9227,27
9228,28
9229,24
9230,24
9231,25
9232,25
9233,24
9234,25
9235,29
9236,25
9237,24
9238,23
9239,25
9240,24
9241,23
9242,23
9243,50
9244,23
9245,47
9246,31
9247,51
9248,25
9249,45
9250,25
9251,51
9252,23
9253,46
9254,22
9255,42
9256,22
9257,44
9258,22
9259,39
9260,26
9261,41
9262,22
9263,44
9264,22
9265,41
9266,22
9267,41
9268,22
9269,41
9270,24
9271,38
9272,25
9273,41
9274,23
9275,42
9276,22
9277,42
9278,21
9279,42
9280,21
9281,44
9282,21
9283,39
9284,21
9285,42
9286,23
9287,38
9288,24
9289,39
9290,22
9291,38
9292,24
9293,42
9294,24
9295,36
9296,30
9297,37
9298,28
9299,36
9300,23
9301,35
9302,25
9303,35
9304,25
9305,34
9306,24
9307,33
9308,22
9309,32
9310,23
9311,34
9312,21
9313,30
9314,20
9315,32
9316,23
9317,28
9318,27
9319,27
9320,21
9321,31
9322,22
9323,26
9324,22
9325,26
9326,23
9327,28
9328,23
9329,23
9330,24

